Dynamic Network Model from Partial Observations

Can evolving networks be inferred and modeled without directly observing their nodes and edges? In many applications, the edges of a dynamic network might not be observed, but one can observe the dynamics of stochastic cascading processes (e.g., information diffusion, virus propagation) occurring over the unobserved network. While there have been efforts to infer networks based on such data, providing a generative probabilistic model that is able to identify the underlying time-varying network remains an open question. Here we consider the problem of inferring generative dynamic network models based on network cascade diffusion data. We propose a novel framework for providing a non-parametric dynamic network model--based on a mixture of coupled hierarchical Dirichlet processes-- based on data capturing cascade node infection times. Our approach allows us to infer the evolving community structure in networks and to obtain an explicit predictive distribution over the edges of the underlying network--including those that were not involved in transmission of any cascade, or are likely to appear in the future. We show the effectiveness of our approach using extensive experiments on synthetic as well as real-world networks.

==> figs/meme/All results/alqaeda_0_1.0_step_results.txt <==
F,0.6330275229357798,A,0.9999935987197439,P,0.6330275229357798,R,0.6330275229357798,S,0,E,109,t,41703.13927984238,c,0.904036860832
F,0.5366726296958856,A,0.999979275855171,P,0.5494505494505495,R,0.5244755244755245,S,1,E,286,t,63424.94675159454,c,0.944854240227
F,0.5081761006289308,A,0.9999687137427485,P,0.519280205655527,R,0.4975369458128079,S,2,E,406,t,27123.413598775864,c,0.928501606485
F,0.3805309734513274,A,0.9999551910382076,P,0.38738738738738737,R,0.3739130434782609,S,3,E,460,t,25875.518002033234,c,0.895803714205
F,0.3836206896551724,A,0.9999542308461692,P,0.39035087719298245,R,0.3771186440677966,S,4,E,472,t,26944.182690382004,c,0.930689800622
F,0.3600439077936333,A,0.999953350670134,P,0.3668903803131991,R,0.35344827586206895,S,5,E,464,t,28978.882725715637,c,0.908799700369
F,0.37621832358674456,A,0.9999487897579515,P,0.3867735470941884,R,0.36622390891840606,S,6,E,527,t,34021.41798949242,c,0.899803801679
F,0.38508239375542064,A,0.9999432686537307,P,0.39928057553956836,R,0.37185929648241206,S,7,E,597,t,35281.16007232666,c,0.894576523767
F,0.41017964071856283,A,0.9999369473894779,P,0.4241486068111455,R,0.39710144927536234,S,8,E,690,t,53607.26811289787,c,0.889306428194
F,0.43362241494329556,A,0.9999320664132827,P,0.44459644322845415,R,0.4231770833333333,S,9,E,768,t,60436.49453806877,c,0.869715828689
F,0.38636363636363635,A,0.9999265453090618,P,0.3958904109589041,R,0.3772845953002611,S,10,E,766,t,33257.80291771889,c,0.868117924478
F,0.3836898395721925,A,0.999926225245049,P,0.3936899862825789,R,0.3741851368970013,S,11,E,767,t,34462.75248718262,c,0.890164859023
F,0.38076416337285907,A,0.9999247849569914,P,0.3910690121786198,R,0.37098844672657255,S,12,E,779,t,30988.590006828308,c,0.900388443397
F,0.32693580410324286,A,0.9999186237247449,P,0.33514246947082765,R,0.31912144702842377,S,13,E,774,t,31862.152975082397,c,0.865923063858
F,0.3297262889879058,A,0.9999157431486297,P,0.338562091503268,R,0.3213399503722084,S,14,E,806,t,35664.62166285515,c,0.824866724415
F,0.3365500603136309,A,0.9999119823964793,P,0.34572490706319703,R,0.32784958871915393,S,15,E,851,t,58970.115757226944,c,0.836513079926
F,0.3429869392390687,A,0.9999074214842969,P,0.351981351981352,R,0.3344407530454042,S,16,E,903,t,36723.95813059807,c,0.843424755164
F,0.3222908478382931,A,0.9999034206841368,P,0.33102652825836215,R,0.31400437636761486,S,17,E,914,t,37462.30120301247,c,0.844893760741
F,0.3412899949212798,A,0.9998962192438487,P,0.35,R,0.3330029732408325,S,18,E,1009,t,47940.33724737167,c,0.868587460684
F,0.3119533527696793,A,0.9998866973394679,P,0.3200398803589232,R,0.3042654028436019,S,19,E,1055,t,36957.473026037216,c,0.836100102064
F,0.31170108161258603,A,0.9998879775955191,P,0.320525783619818,R,0.3033492822966507,S,20,E,1045,t,35979.07247567177,c,0.875294657809
F,0.3493975903614458,A,0.9998876575315063,P,0.3600764087870105,R,0.33933393339333934,S,21,E,1111,t,44450.833517313,c,0.863150286928
F,0.31096408317580343,A,0.9998833366673334,P,0.3206627680311891,R,0.3018348623853211,S,22,E,1090,t,36006.82793545723,c,0.84477876437
F,0.32391713747645956,A,0.9998850970194039,P,0.33365664403491757,R,0.31473010064043916,S,23,E,1093,t,41246.443118810654,c,0.834246723138
F,0.3203014601978332,A,0.9998845369073814,P,0.32945736434108525,R,0.31164069660861593,S,24,E,1091,t,34335.44424581528,c,0.839032795202
F,0.31973434535104367,A,0.9998852570514103,P,0.32782101167315175,R,0.31203703703703706,S,25,E,1080,t,35421.64114999771,c,0.835036304325
F,0.3024251069900143,A,0.9998826165233047,P,0.30994152046783624,R,0.29526462395543174,S,26,E,1077,t,34417.752653598785,c,0.839898592192
F,0.3591087811271298,A,0.9998826165233047,P,0.3663101604278075,R,0.35218508997429304,S,27,E,1167,t,42437.613530159,c,0.858859469583
F,0.36182336182336183,A,0.9998566113222644,P,0.37216117216117217,R,0.352044352044352,S,28,E,1443,t,49611.21992278099,c,0.870216233102
F,0.34503510531594783,A,0.99984324864973,P,0.354639175257732,R,0.3359375,S,29,E,1536,t,52419.0217359066,c,0.857755977576
F,0.22849277357192013,A,0.9998206041208242,P,0.23512747875354106,R,0.2222222222222222,S,30,E,1494,t,51942.06709551811,c,0.851672988737
F,0.25669565217391305,A,0.9998290058011602,P,0.26394849785407726,R,0.24983073798239674,S,31,E,1477,t,63169.52022480965,c,0.87373277272
F,0.2467210209145693,A,0.9998299659931986,P,0.25327510917030566,R,0.2404975812024879,S,32,E,1447,t,40347.63492012024,c,0.856690521711
F,0.23233444321124674,A,0.9998339667933587,P,0.2384206529992407,R,0.22655122655122656,S,33,E,1386,t,43949.52274250984,c,0.880498339893
F,0.28445424476295483,A,0.9998442088417684,P,0.2918552036199095,R,0.27741935483870966,S,34,E,1395,t,41461.17925000191,c,0.810556193278
F,0.2717948717948718,A,0.9998409281856371,P,0.2787377911344853,R,0.2651894210150107,S,35,E,1399,t,36479.21297454834,c,0.806681398484
F,0.23767476085356878,A,0.9998342068413683,P,0.24358974358974358,R,0.23204022988505746,S,36,E,1392,t,44150.43780732155,c,0.86371199576
F,0.26917404129793515,A,0.9998414082816564,P,0.2756797583081571,R,0.26296829971181557,S,37,E,1388,t,41489.950377464294,c,0.849043258937
F,0.21861722672846662,A,0.9998381276255252,P,0.22424722662440572,R,0.2132629992464205,S,38,E,1327,t,38899.2463862896,c,0.800738049321
F,0.20516898608349904,A,0.9998400480096019,P,0.2107843137254902,R,0.19984508133230056,S,39,E,1291,t,46688.30732822418,c,0.809796750759
F,0.20653907496012758,A,0.9998407681536308,P,0.21334431630971992,R,0.20015455950540958,S,40,E,1294,t,195954.4606873989,c,0.724368148305
F,0.19753086419753088,A,0.9998387677535507,P,0.20361247947454844,R,0.19180201082753287,S,41,E,1293,t,154669.9460940361,c,0.721436482213
F,0.2089068825910931,A,0.999843648729746,P,0.215,R,0.2031496062992126,S,42,E,1270,t,36417.54995536804,c,0.852907786828
F,0.21950224398204815,A,0.9998469293858772,P,0.2258606213266163,R,0.21349206349206348,S,43,E,1260,t,36007.179894685745,c,0.845487000429
F,0.21334431630971995,A,0.9998471694338867,P,0.2198641765704584,R,0.2072,S,44,E,1250,t,34610.771758556366,c,0.802496974284
F,0.24708249496981893,A,0.9998502900580116,P,0.25456053067993367,R,0.2400312744331509,S,45,E,1279,t,43210.59719347954,c,0.868269833202
F,0.35917030567685587,A,0.9998121224244849,P,0.3675977653631285,R,0.3511205976520811,S,46,E,1874,t,37889.838347435,c,0.838878706187
F,0.14861878453038674,A,0.9997533906781356,P,0.15240793201133143,R,0.1450134770889488,S,47,E,1855,t,135825.28721666336,c,0.76626612329
F,0.15924276169265034,A,0.9997583516703341,P,0.16333523700742433,R,0.15535035306898426,S,48,E,1841,t,48423.60690283775,c,0.84797025523
F,0.16283098243009156,A,0.9997293058611723,P,0.16641375821952453,R,0.15939922480620156,S,49,E,2064,t,70563.4247701168,c,0.818811602512
F,0.16022964509394572,A,0.9997425085017003,P,0.16373333333333334,R,0.15687276443536025,S,50,E,1957,t,41669.64287996292,c,0.836415382925
F,0.13368841544607193,A,0.9997397079415883,P,0.13648722131593258,R,0.13100208768267224,S,51,E,1916,t,35431.770740270615,c,0.860528240263
F,0.18531375166889186,A,0.9997558711742348,P,0.18930714675395527,R,0.18148535564853557,S,52,E,1912,t,38539.61380338669,c,0.810427449785
F,0.14861878453038677,A,0.9997533906781356,P,0.1520633126059921,R,0.14532685035116152,S,53,E,1851,t,39452.02213835716,c,0.88676156533
F,0.16922647305222005,A,0.999761952390478,P,0.1732418524871355,R,0.1653930131004367,S,54,E,1832,t,39676.95202732086,c,0.822733718816
F,0.21143654114365412,A,0.9997737947589518,P,0.21620079863091843,R,0.20687772925764192,S,55,E,1832,t,52254.17126083374,c,0.83915357727
F,0.2263522884882108,A,0.9997768353670734,P,0.23155505107832008,R,0.22137818773738469,S,56,E,1843,t,49404.76049590111,c,0.813778557224
F,0.2334384858044164,A,0.9997861172234447,P,0.23842999414176919,R,0.22865168539325842,S,57,E,1780,t,46812.536877155304,c,0.834041266568
F,0.19150805270863835,A,0.999779075815163,P,0.19557416267942584,R,0.18760757314974183,S,58,E,1743,t,50929.87914824486,c,0.85063433902
F,0.23065341764528757,A,0.9997955591118224,P,0.23554735547355474,R,0.22595870206489677,S,59,E,1695,t,41072.68395900726,c,0.845607439782
F,0.18254950495049505,A,0.9997885977195439,P,0.18647281921618206,R,0.1787878787878788,S,60,E,1650,t,47132.76999902725,c,0.854056429965
F,0.21623335447051362,A,0.999802200440088,P,0.22114137483787288,R,0.21153846153846154,S,61,E,1612,t,42570.22031879425,c,0.85531762315
F,0.4021651964715317,A,0.9997613922784557,P,0.4134377576257213,R,0.3914910226385636,S,62,E,2562,t,334990.1208486557,c,0.833875002094
F,0.3645975443383356,A,0.9997018603720744,P,0.3752193752193752,R,0.35456053067993365,S,63,E,3015,t,209068.64812278748,c,0.85665482532
F,0.3468074575152615,A,0.9996832166433287,P,0.3577263444520082,R,0.33653538264489274,S,64,E,3123,t,149139.81538963318,c,0.882337787383
F,0.33456499832045683,A,0.999682976595319,P,0.34380393510528134,R,0.3258096172718351,S,65,E,3057,t,128089.33074760437,c,0.866105313092
F,0.3144592154931889,A,0.9996657731546309,P,0.3231028667790894,R,0.3062659846547315,S,66,E,3128,t,143098.23108577728,c,0.877545806828
F,0.3137581101314257,A,0.9996699339867974,P,0.32173319686113955,R,0.30616883116883115,S,67,E,3080,t,205800.10598754883,c,0.881043599381
F,0.3039181080127074,A,0.9996844168833767,P,0.3124092888243832,R,0.2958762886597938,S,68,E,2910,t,91746.48802995682,c,0.865990743226
F,0.304701307882644,A,0.9996852170434087,P,0.31311296767163094,R,0.2967297762478485,S,69,E,2905,t,102998.30943012238,c,0.864624278588
F,0.30635524171645845,A,0.9996934586917383,P,0.31473214285714285,R,0.2984126984126984,S,70,E,2835,t,94970.48623895645,c,0.887422144927
F,0.289257705635601,A,0.9996881776355271,P,0.29744936234058517,R,0.28150514731984383,S,71,E,2817,t,95416.2058172226,c,0.852881617637


==> figs/meme/All results/linkedin-_infopath_output-P_R.txt <==
F,-nan,p,0.996800,r,0.000000
F,0.004589,p,0.997450,r,0.002300
F,0.007769,p,0.991947,r,0.003900
F,0.014144,p,0.994760,r,0.007123
F,0.015153,p,0.995787,r,0.007635
F,0.012954,p,0.994762,r,0.006520
F,0.014546,p,0.993967,r,0.007327
F,0.016512,p,0.991428,r,0.008325
F,0.019323,p,0.991349,r,0.009757
F,0.021812,p,0.990823,r,0.011028
F,0.019591,p,0.991428,r,0.009893
F,0.023860,p,0.992690,r,0.012075
F,0.022243,p,0.991806,r,0.011248
F,0.024245,p,0.990739,r,0.012273
F,0.022475,p,0.990730,r,0.011367
F,0.022395,p,0.991244,r,0.011325
F,0.022003,p,0.989848,r,0.011125
F,0.021915,p,0.989327,r,0.011080
F,0.022386,p,0.989626,r,0.011321
F,0.020375,p,0.989090,r,0.010293
F,0.021549,p,0.987167,r,0.010893
F,0.019589,p,0.987050,r,0.009893
F,0.023092,p,0.987953,r,0.011682
F,0.023061,p,0.987685,r,0.011667
F,0.025221,p,0.988280,r,0.012773
F,0.025997,p,0.988220,r,0.013172
F,0.025794,p,0.987053,r,0.013068
F,0.026995,p,0.987343,r,0.013684
F,0.025204,p,0.986933,r,0.012765
F,0.026363,p,0.988293,r,0.013359
F,0.025132,p,0.986257,r,0.012728
F,0.027090,p,0.984954,r,0.013734
F,0.026536,p,0.984060,r,0.013450
F,0.029135,p,0.983826,r,0.014786
F,0.027385,p,0.982043,r,0.013886
F,0.023932,p,0.981474,r,0.012113
F,0.024561,p,0.981098,r,0.012436
F,0.024710,p,0.980714,r,0.012513
F,0.024372,p,0.982930,r,0.012339
F,0.023423,p,0.980930,r,0.011853
F,0.024874,p,0.978723,r,0.012597
F,0.024305,p,0.980600,r,0.012305
F,0.022136,p,0.982383,r,0.011194
F,0.024971,p,0.980934,r,0.012647
F,0.025755,p,0.980128,r,0.013049
F,0.027762,p,0.978881,r,0.014081
F,0.028296,p,0.981946,r,0.014355
F,0.028371,p,0.982585,r,0.014393
F,0.028919,p,0.981484,r,0.014676
F,0.028245,p,0.981543,r,0.014329
F,0.028293,p,0.982184,r,0.014353
F,0.027712,p,0.983177,r,0.014054
F,0.028870,p,0.982869,r,0.014650
F,0.025716,p,0.982978,r,0.013029
F,0.028011,p,0.982435,r,0.014208
F,0.027744,p,0.980155,r,0.014071
F,0.031444,p,0.980997,r,0.015978
F,0.028233,p,0.979363,r,0.014323
F,0.027872,p,0.979143,r,0.014137
F,0.029587,p,0.979623,r,0.015020
F,0.029045,p,0.979986,r,0.014741
F,0.028355,p,0.980827,r,0.014385
F,0.025277,p,0.978558,r,0.012804
F,0.028063,p,0.980781,r,0.014235
F,0.027272,p,0.976382,r,0.013829
F,0.023854,p,0.977685,r,0.012074
F,0.025063,p,0.977635,r,0.012694
F,0.027621,p,0.977448,r,0.014008
F,0.024796,p,0.977340,r,0.012557
F,0.025064,p,0.975170,r,0.012695
F,0.026380,p,0.976851,r,0.013371
F,0.027289,p,0.978616,r,0.013838
F,0.026934,p,0.976435,r,0.013656
F,0.025972,p,0.976242,r,0.013161
F,0.025262,p,0.975796,r,0.012797
F,0.022258,p,0.977147,r,0.011257
F,0.024858,p,0.976821,r,0.012589
F,0.027762,p,0.975966,r,0.014081
F,0.027282,p,0.976365,r,0.013834
F,0.025289,p,0.974400,r,0.012811
F,0.027262,p,0.974257,r,0.013824
F,0.027787,p,0.973513,r,0.014095
F,0.032533,p,0.973472,r,0.016543
F,0.031104,p,0.974205,r,0.015804
F,0.031995,p,0.973165,r,0.016265
F,0.035021,p,0.972332,r,0.017832
F,0.033022,p,0.970809,r,0.016797
F,0.032534,p,0.971833,r,0.016544
F,0.033514,p,0.970042,r,0.017051
F,0.029559,p,0.970451,r,0.015008
F,0.033244,p,0.970846,r,0.016912
F,0.032048,p,0.971677,r,0.016292
F,0.029840,p,0.971581,r,0.015153
F,0.029908,p,0.972290,r,0.015187
F,0.033133,p,0.971396,r,0.016854
F,0.030544,p,0.970801,r,0.015516
F,0.030285,p,0.968270,r,0.015383
F,0.028479,p,0.968002,r,0.014452
F,0.032486,p,0.970237,r,0.016520
F,0.032202,p,0.969106,r,0.016373
F,0.030786,p,0.967134,r,0.015642
F,0.027393,p,0.970124,r,0.013892
F,0.028687,p,0.966844,r,0.014559
F,0.028119,p,0.966511,r,0.014267
F,0.029101,p,0.966647,r,0.014773
F,0.028949,p,0.966445,r,0.014695
F,0.028050,p,0.968128,r,0.014231
F,0.029605,p,0.967765,r,0.015032
F,0.027244,p,0.966976,r,0.013816
F,0.028798,p,0.965297,r,0.014617
F,0.031350,p,0.963990,r,0.015934
F,0.030895,p,0.965288,r,0.015699
F,0.027949,p,0.964761,r,0.014180
F,0.028998,p,0.963050,r,0.014721
F,0.028083,p,0.965032,r,0.014249
F,0.027532,p,0.964490,r,0.013965
F,0.026504,p,0.962613,r,0.013437
F,0.028860,p,0.962138,r,0.014650
F,0.025357,p,0.961213,r,0.012848
F,0.027880,p,0.960732,r,0.014145
F,0.027646,p,0.960975,r,0.014025
F,0.028804,p,0.957752,r,0.014622
F,0.026772,p,0.960875,r,0.013575
F,0.026937,p,0.961565,r,0.013660
F,0.028013,p,0.960891,r,0.014214
F,0.025236,p,0.962208,r,0.012786
F,0.026711,p,0.960740,r,0.013544
F,0.028249,p,0.960574,r,0.014335
F,0.026819,p,0.961023,r,0.013599
F,0.027671,p,0.959084,r,0.014038
F,0.027539,p,0.959426,r,0.013970
F,0.030586,p,0.959517,r,0.015541
F,0.026941,p,0.956438,r,0.013663
F,0.026933,p,0.957577,r,0.013658
F,0.025561,p,0.957322,r,0.012954
F,0.025630,p,0.955694,r,0.012989
F,0.027220,p,0.957843,r,0.013806
F,0.024617,p,0.956788,r,0.012469
F,0.021416,p,0.954825,r,0.010830
F,0.023747,p,0.956715,r,0.012023
F,0.021097,p,0.957391,r,0.010666
F,0.023375,p,0.956981,r,0.011832
F,0.023177,p,0.954375,r,0.011731
F,0.023252,p,0.954211,r,0.011770
F,0.021093,p,0.956897,r,0.010664
F,0.023874,p,0.956705,r,0.012088
F,0.024413,p,0.953083,r,0.012365
F,0.024997,p,0.955236,r,0.012664
F,0.022290,p,0.956323,r,0.011276
F,0.021639,p,0.954927,r,0.010943


==> figs/meme/All results/linkedin_0_1.0_step_results.txt <==
F,0.7692307692307692,P,0.8333333333333334,R,0.7142857142857143,S,0,E,18,t,125.59200739860535,c,0.9045292122
F,0.3225806451612903,P,0.3225806451612903,R,0.3225806451612903,S,1,E,31,t,197.44789385795593,c,0.896127991808
F,0.34782608695652173,P,0.34782608695652173,R,0.34782608695652173,S,2,E,92,t,33.414955854415894,c,0.924003604739
F,0.3133640552995392,P,0.3148148148148148,R,0.3119266055045872,S,3,E,109,t,1171.7680678367615,c,0.90071159661
F,0.3133640552995392,P,0.3148148148148148,R,0.3119266055045872,S,4,E,107,t,1171.7695853710175,c,0
F,0.34893617021276596,P,0.3504273504273504,R,0.3474576271186441,S,5,E,118,t,2018.7787969112396,c,0.885743122297
F,0.32067510548523204,P,0.3220338983050847,R,0.31932773109243695,S,6,E,119,t,1962.4241178035736,c,0.948816924341
F,0.35897435897435903,P,0.3602941176470588,R,0.35766423357664234,S,7,E,137,t,190.29563426971436,c,0.984407490956
F,0.3432343234323433,P,0.3443708609271523,R,0.34210526315789475,S,8,E,152,t,7378.0286593437195,c,0.931735075271
F,0.3899721448467967,P,0.39106145251396646,R,0.3888888888888889,S,9,E,180,t,5259.258048057556,c,0.900457744046
F,0.36118598382749334,P,0.3621621621621622,R,0.3602150537634409,S,10,E,186,t,5647.280746221542,c,0.888245335355
F,0.3504043126684636,P,0.35135135135135137,R,0.34946236559139787,S,11,E,186,t,6139.802844047546,c,0.898649059982
F,0.34146341463414637,P,0.3423913043478261,R,0.34054054054054056,S,12,E,185,t,6792.774075269699,c,0.890401583685
F,0.3918575063613231,P,0.39285714285714285,R,0.39086294416243655,S,13,E,197,t,7906.761922359467,c,0.916341820248
F,0.38442822384428227,P,0.3853658536585366,R,0.38349514563106796,S,14,E,206,t,1139.9118747711182,c,0.877814604168
F,0.37772397094430993,P,0.3786407766990291,R,0.37681159420289856,S,15,E,207,t,858.306556224823,c,0.843643282893
F,0.3752969121140143,P,0.3761904761904762,R,0.3744075829383886,S,16,E,211,t,1173.5371038913727,c,0.882974782351
F,0.36626506024096384,P,0.3671497584541063,R,0.36538461538461536,S,17,E,208,t,1003.7119746208191,c,0.877506960176
F,0.36185819070904646,P,0.3627450980392157,R,0.36097560975609755,S,18,E,205,t,8234.984463214874,c,0.91674083569
F,0.3680387409200968,P,0.36893203883495146,R,0.3671497584541063,S,19,E,207,t,617.95916056633,c,0.871494441825
F,0.35266821345707655,P,0.35348837209302325,R,0.35185185185185186,S,20,E,216,t,845.2124936580658,c,0.883590720866
F,0.3576158940397351,P,0.3584070796460177,R,0.3568281938325991,S,21,E,227,t,11148.895646810532,c,0.914622582361
F,0.3563941299790356,P,0.35714285714285715,R,0.35564853556485354,S,22,E,239,t,14374.582333087921,c,0.906232443802
F,0.33264887063655024,P,0.3333333333333333,R,0.3319672131147541,S,23,E,244,t,522.4187412261963,c,0.949134734347
F,0.35754189944134074,P,0.3582089552238806,R,0.35687732342007433,S,24,E,269,t,491.35098099708557,c,0.9510966785
F,0.3300970873786408,P,0.33073929961089493,R,0.32945736434108525,S,25,E,258,t,556.0657646656036,c,0.954111105592
F,0.3136456211812627,P,0.3142857142857143,R,0.3130081300813008,S,26,E,246,t,768.6774907112122,c,0.948339164059
F,0.3070707070707071,P,0.3076923076923077,R,0.3064516129032258,S,27,E,248,t,998.0592029094696,c,0.95311541816
F,0.32485322896281804,P,0.3254901960784314,R,0.32421875,S,28,E,256,t,829.5159556865692,c,0.953660137971
F,0.30623818525519847,P,0.3068181818181818,R,0.30566037735849055,S,29,E,265,t,1066.093361377716,c,0.906419401659
F,0.3071297989031078,P,0.3076923076923077,R,0.30656934306569344,S,30,E,274,t,445.0225193500519,c,0.857994925949
F,0.29971181556195964,P,0.29971181556195964,R,0.29971181556195964,S,31,E,347,t,145.62847900390625,c,0.88228454772
F,0.2783357245337159,P,0.27873563218390807,R,0.27793696275071633,S,32,E,349,t,151.50470304489136,c,0.896802021895
F,0.28613138686131384,P,0.28654970760233917,R,0.2857142857142857,S,33,E,343,t,185.27866911888123,c,0.889585979297
F,0.3192360163710778,P,0.319672131147541,R,0.3188010899182561,S,34,E,367,t,322.91729855537415,c,0.89876860788
F,0.32760898282694845,P,0.328042328042328,R,0.32717678100263853,S,35,E,379,t,401.03682470321655,c,0.905835926733
F,0.340702210663199,P,0.3411458333333333,R,0.34025974025974026,S,36,E,385,t,475.17140650749207,c,0.890069513864
F,0.3490445859872612,P,0.3494897959183674,R,0.3486005089058524,S,37,E,393,t,592.3049566745758,c,0.902797448423
F,0.34456928838951306,P,0.345,R,0.34413965087281795,S,38,E,401,t,503.2607979774475,c,0.898943206603
F,0.3337547408343869,P,0.3341772151898734,R,0.3333333333333333,S,39,E,396,t,585.4940755367279,c,0.901820016812
F,0.3354510800508259,P,0.33587786259541985,R,0.3350253807106599,S,40,E,394,t,488.78182673454285,c,0.900060376352
F,0.34516523867809057,P,0.34558823529411764,R,0.34474327628361856,S,41,E,409,t,405.89713501930237,c,0.882721901751
F,0.33772455089820363,P,0.3381294964028777,R,0.3373205741626794,S,42,E,418,t,197.91814804077148,c,0.901561105156
F,0.38418079096045205,P,0.38461538461538464,R,0.3837471783295711,S,43,E,443,t,287.6720802783966,c,0.89394142666
F,0.38454106280193234,P,0.3849129593810445,R,0.3841698841698842,S,44,E,518,t,692.900178194046,c,0.870153933693
F,0.38200183654729103,P,0.38235294117647056,R,0.381651376146789,S,45,E,545,t,783.5203447341919,c,0.904460517581
F,0.3723887375113533,P,0.37272727272727274,R,0.3720508166969147,S,46,E,551,t,782.301828622818,c,0.897626136598
F,0.3590697674418604,P,0.35940409683426444,R,0.3587360594795539,S,47,E,538,t,410.18419432640076,c,0.904953005267
F,0.3530516431924882,P,0.3533834586466165,R,0.3527204502814259,S,48,E,533,t,1015.9174678325653,c,0.901774273336
F,0.37037037037037035,P,0.3707052441229656,R,0.3700361010830325,S,49,E,554,t,1112.7623445987701,c,0.899460858265
F,0.3639607493309545,P,0.36428571428571427,R,0.36363636363636365,S,50,E,561,t,951.6531865596771,c,0.897387684778
F,0.370112945264987,P,0.37043478260869567,R,0.3697916666666667,S,51,E,576,t,603.8849272727966,c,0.889775292607
F,0.3748910200523104,P,0.37521815008726006,R,0.37456445993031356,S,52,E,574,t,503.6034996509552,c,0.890418842519
F,0.3717605004468275,P,0.37209302325581395,R,0.37142857142857144,S,53,E,560,t,960.0757396221161,c,0.886513727018
F,0.3638042474607571,P,0.36414048059149723,R,0.3634686346863469,S,54,E,542,t,868.1349759101868,c,0.885714155527
F,0.3471552555448409,P,0.3474903474903475,R,0.3468208092485549,S,55,E,519,t,951.3864903450012,c,0.880946219435
F,0.34192932187201525,P,0.3422562141491396,R,0.3416030534351145,S,56,E,524,t,953.2586190700531,c,0.874645018124
F,0.34757834757834755,P,0.34790874524714827,R,0.34724857685009486,S,57,E,527,t,846.0725548267365,c,0.867197894975
F,0.3466915191053122,P,0.34701492537313433,R,0.3463687150837989,S,58,E,537,t,988.9480056762695,c,0.870322176729
F,0.33174451858913256,P,0.3320610687022901,R,0.3314285714285714,S,59,E,525,t,1019.1683957576752,c,0.869968161676
F,0.31875607385811466,P,0.31906614785992216,R,0.31844660194174756,S,60,E,515,t,930.3986351490021,c,0.851121214715
F,0.32576505429417574,P,0.32608695652173914,R,0.3254437869822485,S,61,E,507,t,769.2082352638245,c,0.856879479359
F,0.3222557905337361,P,0.3225806451612903,R,0.32193158953722334,S,62,E,497,t,447.6320378780365,c,0.856521240495
F,0.32887975334018493,P,0.3292181069958848,R,0.32854209445585214,S,63,E,487,t,1001.7367460727692,c,0.870882578329
F,0.32887975334018493,P,0.3292181069958848,R,0.32854209445585214,S,64,E,487,t,960.4032611846924,c,0.877327117652
F,0.3171987641606591,P,0.31752577319587627,R,0.3168724279835391,S,65,E,486,t,920.2529859542847,c,0.874888303655
F,0.3191709844559585,P,0.31950207468879666,R,0.3188405797101449,S,66,E,483,t,1016.9027323722839,c,0.882505969336
F,0.3206933911159263,P,0.3210412147505423,R,0.3203463203463203,S,67,E,462,t,520.4454917907715,c,0.879458321664
F,0.3227222832052689,P,0.3230769230769231,R,0.3223684210526316,S,68,E,456,t,400.99058079719543,c,0.889796688742
F,0.33576642335766416,P,0.33611691022964507,R,0.33541666666666664,S,69,E,480,t,776.2162055969238,c,0.889952135738
F,0.32508073196986004,P,0.3254310344827586,R,0.3247311827956989,S,70,E,465,t,610.5726671218872,c,0.880752149507
F,0.3148751357220413,P,0.31521739130434784,R,0.31453362255965295,S,71,E,461,t,815.4364519119263,c,0.879250897186
F,0.3481414324569356,P,0.3484573502722323,R,0.34782608695652173,S,72,E,552,t,738.1704277992249,c,0.862844897641
F,0.35486806187443126,P,0.3551912568306011,R,0.35454545454545455,S,73,E,550,t,651.666205406189,c,0.864420642392
F,0.34127740705433746,P,0.3416030534351145,R,0.34095238095238095,S,74,E,525,t,587.6045787334442,c,0.867197216111
F,0.34543670264965654,P,0.34577603143418467,R,0.34509803921568627,S,75,E,510,t,602.756187915802,c,0.865333881432
F,0.336283185840708,P,0.33661417322834647,R,0.33595284872298625,S,76,E,509,t,665.0823047161102,c,0.870930013745
F,0.3614457831325301,P,0.36178107606679033,R,0.3611111111111111,S,77,E,540,t,935.7019679546356,c,0.86827209518
F,0.3109600679694138,P,0.3112244897959184,R,0.31069609507640067,S,78,E,589,t,1259.4309043884277,c,0.875738448086
F,0.3570952698201199,P,0.35733333333333334,R,0.35685752330226367,S,79,E,751,t,2753.464896917343,c,0.877049886654
F,0.2891566265060241,P,0.2893226176808266,R,0.2889908256880734,S,80,E,872,t,3892.14018368721,c,0.85980232702
F,0.3091624508150646,P,0.3093363329583802,R,0.3089887640449438,S,81,E,890,t,1138.2412278652191,c,0.882497897638
F,0.3013075611142695,P,0.3014789533560865,R,0.30113636363636365,S,82,E,880,t,1420.3344447612762,c,0.857639125652
F,0.30146627565982403,P,0.30164319248826293,R,0.30128956623681125,S,83,E,853,t,1479.8495271205902,c,0.882986562963
F,0.3081296191017624,P,0.3083048919226394,R,0.3079545454545455,S,84,E,880,t,1702.9889178276062,c,0.87869551594
F,0.29023255813953486,P,0.29023255813953486,R,0.29023255813953486,S,85,E,1075,t,2567.430244445801,c,0.862311612443
F,0.26697892271662765,P,0.26710402999062793,R,0.26685393258426965,S,86,E,1068,t,1388.2651715278625,c,0.877520455457
F,0.26790063321967855,P,0.2680311890838207,R,0.26777020447906524,S,87,E,1027,t,1648.2538499832153,c,0.873388510258
F,0.26779492284718764,P,0.2679282868525896,R,0.2676616915422886,S,88,E,1005,t,1692.9353873729706,c,0.889557088206
F,0.24934793948878453,P,0.24947807933194155,R,0.2492179353493222,S,89,E,959,t,1232.4076125621796,c,0.88012611378
F,0.302910705476073,P,0.30306021717670284,R,0.3027613412228797,S,90,E,1014,t,1723.1161201000214,c,0.88902653423
F,0.32630098452883266,P,0.32645403377110693,R,0.3261480787253983,S,91,E,1067,t,2295.1037492752075,c,0.891003857896
F,0.30937648738695855,P,0.30952380952380953,R,0.30922930542340626,S,92,E,1051,t,3922.4589853286743,c,0.872559985547
F,0.37152150343332124,P,0.37165582067968184,R,0.3713872832369942,S,93,E,1384,t,2554.0311484336853,c,0.889635652443
F,0.38254347084896007,P,0.38267394270122784,R,0.3824130879345603,S,94,E,1467,t,1428.774472951889,c,0.888554578932
F,0.35016111707841036,P,0.3502865329512894,R,0.3500357909806729,S,95,E,1397,t,2058.8452439308167,c,0.884594253182
F,0.36895231465367206,P,0.36908077994428967,R,0.36882393876130826,S,96,E,1437,t,1993.1362888813019,c,0.89474807119
F,0.309404990403071,P,0.30952380952380953,R,0.30928626247122026,S,97,E,1303,t,1267.5666499137878,c,0.884358892575
F,0.3081102056655025,P,0.3082298136645963,R,0.30799069045771915,S,98,E,1289,t,1941.3224325180054,c,0.888530466776
F,0.3055229142185664,P,0.3056426332288401,R,0.3054032889584965,S,99,E,1277,t,2199.479547739029,c,0.887750236494
F,0.32685714285714285,P,0.32698170731707316,R,0.32673267326732675,S,100,E,1313,t,2465.370343208313,c,0.887292118514
F,0.32024873688301597,P,0.3203732503888025,R,0.3201243201243201,S,101,E,1287,t,968.5664219856262,c,0.893285475561
F,0.31917427550615324,P,0.3193010325655282,R,0.319047619047619,S,102,E,1260,t,2204.708996295929,c,0.902128245482
F,0.3171417101565636,P,0.3172690763052209,R,0.31701444622792935,S,103,E,1246,t,1488.047411441803,c,0.893618709161
F,0.31724137931034485,P,0.31737012987012986,R,0.3171127331711273,S,104,E,1233,t,1441.50417137146,c,0.880640031382
F,0.31639818256918634,P,0.3165289256198347,R,0.31626754748142033,S,105,E,1211,t,2329.2276043891907,c,0.891362636416
F,0.28374954759319576,P,0.2838522809558291,R,0.28364688856729375,S,106,E,1382,t,4023.220993757248,c,0.899652065823
F,0.2762201453790239,P,0.27631578947368424,R,0.27612456747404845,S,107,E,1445,t,3546.7605578899384,c,0.898565781611
F,0.32422474669941664,P,0.32432432432432434,R,0.3241252302025783,S,108,E,1629,t,3173.15433883667,c,0.876268212452
F,0.272108843537415,P,0.27219701879455604,R,0.27202072538860106,S,109,E,1544,t,2522.9887857437134,c,0.899775079646
F,0.3366708385481852,P,0.34487179487179487,R,0.32885085574572126,S,110,E,1636,t,2796.14435839653,c,0.894168835263
F,0.3501993253603189,P,0.35181762168823166,R,0.3485958485958486,S,111,E,1638,t,2631.837922811508,c,0.880429197615
F,0.3381456528713506,P,0.33825417201540436,R,0.33803720333547144,S,112,E,1559,t,3840.199471473694,c,0.869903928062
F,0.3271544715447155,P,0.3272608978529603,R,0.3270481144343303,S,113,E,1538,t,3204.631286382675,c,0.872030985839
F,0.318801996672213,P,0.3189081225033289,R,0.31869594145043245,S,114,E,1503,t,3039.3056614398956,c,0.866897930191
F,0.3229480737018426,P,0.3230563002680965,R,0.32283991962491626,S,115,E,1493,t,2712.8901586532593,c,0.862644115409
F,0.3229480737018426,P,0.3230563002680965,R,0.32283991962491626,S,116,E,1453,t,2712.8982241153717,c,0
F,0.3058989756269869,P,0.3060070671378092,R,0.3057909604519774,S,117,E,1416,t,2958.910415649414,c,0.859267705898
F,0.29715109989181393,P,0.2972582972582973,R,0.29704397981254504,S,118,E,1387,t,3365.3598334789276,c,0.86807768323
F,0.30442605253688376,P,0.3045356371490281,R,0.3043165467625899,S,119,E,1390,t,2591.5039439201355,c,0.868964805888
F,0.28965517241379307,P,0.289760348583878,R,0.2895500725689405,S,120,E,1378,t,2890.090666294098,c,0.864604291839
F,0.2806368011847464,P,0.28074074074074074,R,0.28053293856402667,S,121,E,1351,t,3686.2742993831635,c,0.860874221127
F,0.21436630312147423,P,0.2144469525959368,R,0.21428571428571427,S,122,E,1330,t,3048.0051050186157,c,0.862776672041
F,0.21265036864571207,P,0.2127329192546584,R,0.2125678820791311,S,123,E,1289,t,2092.6657090187073,c,0.846479939874
F,0.2063174730107957,P,0.2064,R,0.20623501199040767,S,124,E,1251,t,2305.448632001877,c,0.845037078708
F,0.19891349770162978,P,0.19899665551839466,R,0.19883040935672514,S,125,E,1197,t,1900.2760400772095,c,0.870052621442
F,0.1928665785997358,P,0.19295154185022026,R,0.19278169014084506,S,126,E,1136,t,2633.919412612915,c,0.884363432258
F,0.1899136756019991,P,0.19,R,0.18982742960944596,S,127,E,1101,t,1595.9462163448334,c,0.871395676057
F,0.19141914191419143,P,0.19150943396226416,R,0.19132893496701225,S,128,E,1061,t,1565.6753985881805,c,0.856316867532
F,0.2037845705967977,P,0.20388349514563106,R,0.20368574199806014,S,129,E,1031,t,2042.5965185165405,c,0.847346487541
F,0.1992772328342798,P,0.1993801652892562,R,0.19917440660474717,S,130,E,969,t,1705.0954537391663,c,0.856580398351
F,0.20011055831951355,P,0.2002212389380531,R,0.2,S,131,E,905,t,1062.1943275928497,c,0.840778027149
F,0.20011567379988437,P,0.20023148148148148,R,0.2,S,132,E,865,t,1902.33136343956,c,0.854853285441
F,0.19726678550207963,P,0.19738406658739596,R,0.19714964370546317,S,133,E,842,t,2109.278196811676,c,0.857163272259
F,0.2098840756558877,P,0.21001221001221002,R,0.2097560975609756,S,134,E,820,t,918.474457025528,c,0.853674294075
F,0.20087336244541484,P,0.2009987515605493,R,0.20074812967581046,S,135,E,802,t,993.8557658195496,c,0.851801451284
F,0.19187208527648233,P,0.192,R,0.19174434087882822,S,136,E,751,t,1067.769392490387,c,0.853575991786
F,0.19275461380724537,P,0.19288645690834474,R,0.19262295081967212,S,137,E,732,t,1074.4724197387695,c,0.867244825863
F,0.18841591067690158,P,0.18854748603351956,R,0.18828451882845187,S,138,E,717,t,1672.4235560894012,c,0.855608784695
F,0.18845872899926958,P,0.18859649122807018,R,0.18832116788321168,S,139,E,685,t,1272.0804817676544,c,0.854393081727
F,0.1882876204595997,P,0.1884272997032641,R,0.18814814814814815,S,140,E,675,t,764.0979404449463,c,0.835572873055
F,0.2194586686174104,P,0.21961932650073207,R,0.21929824561403508,S,141,E,684,t,1664.6895825862885,c,0.828304701415
F,0.22625090645395216,P,0.22641509433962265,R,0.22608695652173913,S,142,E,690,t,1636.0122504234314,c,0.836370973056
F,0.2168309325246399,P,0.21699544764795145,R,0.21666666666666667,S,143,E,660,t,1038.6955246925354,c,0.859185084089
F,0.2212051868802441,P,0.22137404580152673,R,0.22103658536585366,S,144,E,656,t,1102.9071793556213,c,0.868340391781
F,0.19695756605284226,P,0.1971153846153846,R,0.1968,S,145,E,625,t,872.9323060512543,c,0.841664366947
F,0.21009098428453263,P,0.21026490066225165,R,0.20991735537190082,S,146,E,605,t,991.2941875457764,c,0.853217864582
F,0.25641025641025644,P,0.25660964230171074,R,0.2562111801242236,S,147,E,644,t,1560.0175986289978,c,0.857870209734
F,0.3715170278637771,P,0.3715170278637771,R,0.3715170278637771,S,148,E,969,t,968.2763876914978,c,0.85459809048
F,0.36757872999483737,P,0.3677685950413223,R,0.3673890608875129,S,149,E,969,t,461.1891407966614,c,0.90318737607
F,0.3516249334043687,P,0.35181236673773986,R,0.3514376996805112,S,150,E,939,t,762.6693890094757,c,0.903201156175
F,0.37333333333333335,P,0.37353255069370334,R,0.373134328358209,S,151,E,938,t,2056.9459755420685,c,0.901391935554
F,0.36919716002184594,P,0.3693989071038251,R,0.36899563318777295,S,152,E,916,t,1091.2180016040802,c,0.896611794716
F,0.35333707234997197,P,0.35353535353535354,R,0.3531390134529148,S,153,E,892,t,948.8122842311859,c,0.895901209942
F,0.35807365439093486,P,0.35827664399092973,R,0.3578708946772367,S,154,E,883,t,834.3476014137268,c,0.897043966515
F,0.3629078420148826,P,0.3631156930126002,R,0.36270022883295194,S,155,E,874,t,1025.2084827423096,c,0.908558452675
F,0.35467980295566504,P,0.3548740416210296,R,0.3544857768052516,S,156,E,914,t,1270.672147989273,c,0.89219117017
F,0.33208756006406837,P,0.33226495726495725,R,0.3319103521878335,S,157,E,937,t,1500.4127252101898,c,0.893839823263
F,0.31991174848317705,P,0.3200883002207506,R,0.3197353914002205,S,158,E,907,t,1246.2029361724854,c,0.887697386464
F,0.31753283837806967,P,0.3177142857142857,R,0.317351598173516,S,159,E,876,t,638.08931016922,c,0.889701787864
F,0.3084167157151265,P,0.30859835100117783,R,0.30823529411764705,S,160,E,850,t,1077.1377527713776,c,0.883126113116
F,0.3136553369111509,P,0.3138424821002387,R,0.3134684147794994,S,161,E,839,t,1461.6085140705109,c,0.887987403869
F,0.33313644418192556,P,0.3333333333333333,R,0.33293978748524206,S,162,E,847,t,1775.04656124115,c,0.898172040046
F,0.3188578227245687,P,0.319047619047619,R,0.31866825208085614,S,163,E,841,t,2036.189921617508,c,0.893049378516
F,0.2921630094043887,P,0.29234629861982436,R,0.29197994987468673,S,164,E,798,t,922.3186814785004,c,0.89123150415
F,0.24892241379310345,P,0.24892241379310345,R,0.24892241379310345,S,165,E,928,t,477.62312483787537,c,0.907722158668
F,0.24846480869154464,P,0.2485822306238185,R,0.24834749763928235,S,166,E,1059,t,936.4602751731873,c,0.876410990277
F,0.24857586742620402,P,0.24870466321243523,R,0.2484472049689441,S,167,E,966,t,1113.6546874046326,c,0.879955825519
F,0.26339969372128635,P,0.2635342185903984,R,0.26326530612244897,S,168,E,980,t,1412.6801097393036,c,0.877854099241
F,0.34459781056639693,P,0.35525024533856725,R,0.3345656192236599,S,169,E,1082,t,1503.9376199245453,c,0.893460663774
F,0.342640795078088,P,0.3428030303030303,R,0.3424787133396405,S,170,E,1057,t,1615.2007071971893,c,0.88597403999
F,0.3448275862068966,P,0.3449820788530466,R,0.3446732318710833,S,171,E,1117,t,2094.028904914856,c,0.887147268841
F,0.3353129282777524,P,0.33546617915904936,R,0.33515981735159817,S,172,E,1095,t,2016.5619366168976,c,0.885483220934
F,0.3384615384615385,P,0.33861940298507465,R,0.3383038210624418,S,173,E,1073,t,1397.4944820404053,c,0.875125462325
F,0.34581599630143317,P,0.3459759481961147,R,0.3456561922365989,S,174,E,1082,t,1775.629995584488,c,0.878824340803
F,0.33989438310129616,P,0.3400576368876081,R,0.3397312859884837,S,175,E,1042,t,1740.5639746189117,c,0.878144242066
F,0.33840117704757233,P,0.338567222767419,R,0.3382352941176471,S,176,E,1020,t,2315.5364265441895,c,0.874305859859
F,0.32786885245901637,P,0.32803180914512925,R,0.32770605759682225,S,177,E,1007,t,2096.1098504066467,c,0.8711396806
F,0.3298765432098765,P,0.3300395256916996,R,0.3297137216189536,S,178,E,1013,t,1519.375742673874,c,0.891842984991
F,0.33116558279139574,P,0.33133133133133136,R,0.331,S,179,E,1000,t,3758.3238608837128,c,0.886303224407
F,0.33016508254127064,P,0.3303303303303303,R,0.33,S,180,E,1000,t,1776.9743642807007,c,0.882496932427
F,0.32264631043256997,P,0.3228105906313646,R,0.3224821973550356,S,181,E,983,t,1530.306052684784,c,0.885871294283
F,0.32107716209218023,P,0.32124352331606215,R,0.32091097308488614,S,182,E,966,t,2086.5021064281464,c,0.888199386624
F,0.31612559872272483,P,0.31629392971246006,R,0.3159574468085106,S,183,E,940,t,1724.3078429698944,c,0.89106432248
F,0.3128734383487235,P,0.3130434782608696,R,0.3127035830618892,S,184,E,921,t,1905.7986958026886,c,0.893978230635
F,0.30437188710570007,P,0.30454042081949056,R,0.30420353982300885,S,185,E,904,t,4839.733579158783,c,0.913681178652
F,0.293288212069938,P,0.29345372460496616,R,0.29312288613303267,S,186,E,887,t,1580.9967741966248,c,0.882214631552
F,0.2874180083482408,P,0.28758949880668255,R,0.2872467222884386,S,187,E,839,t,1358.2973716259003,c,0.882850615084
F,0.2869511440940012,P,0.2871287128712871,R,0.2867737948084054,S,188,E,809,t,1546.9294426441193,c,0.873381392947
F,0.2860743541272842,P,0.2862547288776797,R,0.2858942065491184,S,189,E,794,t,1066.9029626846313,c,0.875026280507
F,0.2849707221860768,P,0.28515625,R,0.2847854356306892,S,190,E,769,t,1900.3932468891144,c,0.882525692664
F,0.2655103402268179,P,0.2656875834445928,R,0.2653333333333333,S,191,E,750,t,1424.0503726005554,c,0.88005473333
F,0.2389318341531975,P,0.2390998593530239,R,0.23876404494382023,S,192,E,712,t,1900.279393196106,c,0.870057094748
F,0.24228743416102333,P,0.24246987951807228,R,0.24210526315789474,S,193,E,665,t,992.6987867355347,c,0.874097175672
F,0.2302158273381295,P,0.2304,R,0.23003194888178913,S,194,E,626,t,1174.310834646225,c,0.890652102698
F,0.23363711681855842,P,0.23383084577114427,R,0.23344370860927152,S,195,E,604,t,1109.0101764202118,c,0.874613178277
F,0.23699914748508097,P,0.23720136518771331,R,0.23679727427597955,S,196,E,587,t,848.3432834148407,c,0.847862329997
F,0.21650399290150843,P,0.216696269982238,R,0.21631205673758866,S,197,E,564,t,622.5405342578888,c,0.88616783868
F,0.2534504391468005,P,0.2534504391468005,R,0.2534504391468005,S,198,E,797,t,1193.9342031478882,c,0.882340612953
F,0.2996219281663516,P,0.2996219281663516,R,0.2996219281663516,S,199,E,1058,t,961.6988844871521,c,0.871445328792
F,0.2948006057546694,P,0.29494949494949496,R,0.2946518668012109,S,200,E,991,t,672.2996129989624,c,0.895679123388
F,0.25800286669851885,P,0.25812619502868067,R,0.25787965616045844,S,201,E,1047,t,1705.8604493141174,c,0.84581411355
F,0.2675990675990676,P,0.2677238805970149,R,0.2674743709226468,S,202,E,1073,t,1019.5401880741119,c,0.897783400495
F,0.27303424987940184,P,0.2731660231660232,R,0.2729026036644166,S,203,E,1037,t,1588.1338112354279,c,0.889062097617
F,0.2874940105414471,P,0.28763183125599234,R,0.28735632183908044,S,204,E,1044,t,1965.7464985847473,c,0.899909856779
F,0.2772570300937346,P,0.2773938795656466,R,0.27712031558185407,S,205,E,1014,t,1226.3107986450195,c,0.8930987291
F,0.2675986020968547,P,0.2677322677322677,R,0.26746506986027946,S,206,E,1002,t,1941.2416257858276,c,0.888963498054
F,0.234375,P,0.234375,R,0.234375,S,207,E,1152,t,2221.021087169647,c,0.848669350636
F,0.1885469419555902,P,0.18862042088854247,R,0.18847352024922118,S,208,E,1284,t,2097.246907234192,c,0.911545905919
F,0.20804084237396298,P,0.20804084237396298,R,0.20804084237396298,S,209,E,1567,t,5140.521893501282,c,0.903895165076
F,0.1768538628606888,P,0.17690875232774675,R,0.17679900744416874,S,210,E,1612,t,2347.305939912796,c,0.912231638167
F,0.22046320727059515,P,0.22052785923753665,R,0.22039859320046892,S,211,E,1706,t,2913.7271118164062,c,0.87675834136
F,0.23589743589743592,P,0.235968617984309,R,0.23582629674306393,S,212,E,1658,t,2422.1531081199646,c,0.886638825772
F,0.24630851398052156,P,0.24638592080452545,R,0.24623115577889448,S,213,E,1592,t,1965.5579524040222,c,0.866517087132
F,0.23811085601836668,P,0.23818897637795275,R,0.2380327868852459,S,214,E,1525,t,2655.079123020172,c,0.869588607301
F,0.23525446579036063,P,0.23533378287255563,R,0.23517520215633422,S,215,E,1484,t,2773.243755340576,c,0.868348993062
F,0.24328916072035336,P,0.2433718558803535,R,0.24320652173913043,S,216,E,1472,t,2619.2941358089447,c,0.856138817848
F,0.23278573925200982,P,0.23286713286713287,R,0.23270440251572327,S,217,E,1431,t,1838.682787656784,c,0.855085595172
F,0.2244677011909058,P,0.22454873646209386,R,0.22438672438672438,S,218,E,1386,t,2586.6131072044373,c,0.872597917819
F,0.22882288228822883,P,0.2289068231841526,R,0.2287390029325513,S,219,E,1364,t,2557.350982427597,c,0.85949657858
F,0.23498299962221383,P,0.23507180650037793,R,0.2348942598187311,S,220,E,1324,t,1871.897952079773,c,0.871127106476
F,0.22351571594877764,P,0.2236024844720497,R,0.22342901474010862,S,221,E,1289,t,2559.9628353118896,c,0.865297166811
F,0.22051074179164978,P,0.22060016220600162,R,0.22042139384116693,S,222,E,1234,t,1872.3406660556793,c,0.870915986152
F,0.2165500205846027,P,0.21663920922570015,R,0.21646090534979423,S,223,E,1215,t,1643.330186367035,c,0.865773595288
F,0.22185292895720815,P,0.22194513715710723,R,0.2217607973421927,S,224,E,1204,t,2123.0620234012604,c,0.87670444436
F,0.25362619146290927,P,0.2537313432835821,R,0.2535211267605634,S,225,E,1207,t,3424.5680718421936,c,0.869373472509
F,0.24905023216547065,P,0.2491554054054054,R,0.2489451476793249,S,226,E,1185,t,4253.567134857178,c,0.854858230483
F,0.24443474465298992,P,0.2445414847161572,R,0.2443280977312391,S,227,E,1146,t,4661.280163764954,c,0.866114311719
F,0.2322166131252868,P,0.23232323232323232,R,0.23211009174311928,S,228,E,1090,t,1867.5408065319061,c,0.868365716764
F,0.2226432970156324,P,0.22274881516587677,R,0.22253787878787878,S,229,E,1056,t,1914.091689825058,c,0.868466838452
F,0.21907090464547674,P,0.2191780821917808,R,0.21896383186705767,S,230,E,1023,t,2358.0246438980103,c,0.863460724501
F,0.23587223587223588,P,0.2359882005899705,R,0.2357563850687623,S,231,E,1018,t,2728.848939180374,c,0.850541180993
F,0.23065250379362673,P,0.23076923076923078,R,0.23053589484327602,S,232,E,989,t,1416.9873032569885,c,0.845937406224
F,0.23375314861460958,P,0.23387096774193547,R,0.23363544813695872,S,233,E,993,t,2299.896078824997,c,0.846027234387
F,0.2323084431429966,P,0.232421875,R,0.23219512195121952,S,234,E,1025,t,2073.452728033066,c,0.867597588474
F,0.23272003978120337,P,0.23283582089552238,R,0.23260437375745527,S,235,E,1006,t,1553.5373759269714,c,0.861699239393
F,0.22608695652173916,P,0.2262026612077789,R,0.22597137014314927,S,236,E,978,t,1299.412826538086,c,0.870221493313
F,0.5310144927536232,P,0.5310144927536232,R,0.5310144927536232,S,237,E,1725,t,1622.427221775055,c,0.858480236438
F,0.5796940194714882,P,0.5857223159078134,R,0.5737885462555066,S,238,E,1816,t,1929.900658607483,c,0.865486585151
F,0.5499577821559246,P,0.5501126126126126,R,0.5498030388294879,S,239,E,1777,t,2132.8076660633087,c,0.882306470377
F,0.489186719463905,P,0.4893357708714199,R,0.4890377588306943,S,240,E,1642,t,2336.5640318393707,c,0.880777043317
F,0.48771384136858476,P,0.4878655880522713,R,0.48756218905472637,S,241,E,1608,t,1479.5188410282135,c,0.892605166156
F,0.4514485832537409,P,0.4515923566878981,R,0.4513049013367282,S,242,E,1571,t,2632.22580742836,c,0.911143760549
F,0.43058746307843776,P,0.4307288246881156,R,0.4304461942257218,S,243,E,1524,t,1928.5056993961334,c,0.89837812296
F,0.2684964200477327,P,0.2684964200477327,R,0.2684964200477327,S,244,E,1676,t,2045.1463243961334,c,0.866292844286
F,0.23899775136524257,P,0.2390745501285347,R,0.23892100192678228,S,245,E,1557,t,1830.8742105960846,c,0.874966001031
F,0.2428026361429067,P,0.24288688410825815,R,0.24271844660194175,S,246,E,1442,t,1889.614265680313,c,0.880744157102
F,0.2247191011235955,P,0.22480058013052936,R,0.2246376811594203,S,247,E,1380,t,1071.110012769699,c,0.884673461824
F,0.23226261913166255,P,0.2323446327683616,R,0.23218066337332394,S,248,E,1417,t,1606.1500301361084,c,0.882531683095
F,0.21649869354236656,P,0.21657953696788648,R,0.21641791044776118,S,249,E,1340,t,1361.9813084602356,c,0.880172432341
F,0.2131979695431472,P,0.21328125,R,0.21311475409836064,S,250,E,1281,t,1260.5668196678162,c,0.888587736084
F,0.23092289252896525,P,0.23101518784972022,R,0.23083067092651757,S,251,E,1252,t,1716.3693962097168,c,0.881625049675
F,0.22314392368311906,P,0.2232365145228216,R,0.2230514096185738,S,252,E,1206,t,1486.374211549759,c,0.876596467857
F,0.2311942201444964,P,0.23129251700680273,R,0.23109600679694137,S,253,E,1177,t,1223.2258594036102,c,0.891167727731
F,0.23261915172715344,P,0.2327209098862642,R,0.23251748251748253,S,254,E,1144,t,4125.7400958538055,c,0.920380406981
F,0.2209036969420356,P,0.22100456621004566,R,0.2208029197080292,S,255,E,1096,t,2021.981891155243,c,0.88951134174
F,0.2152678994784258,P,0.21537001897533206,R,0.21516587677725119,S,256,E,1055,t,744.2806227207184,c,0.886552183629
F,0.21446138711264143,P,0.21456692913385828,R,0.2143559488692232,S,257,E,1017,t,1352.9665265083313,c,0.878033114276
F,0.21310655327663833,P,0.2132132132132132,R,0.213,S,258,E,1000,t,1438.224351644516,c,0.866692208432
F,0.21841972823351788,P,0.21852970795568982,R,0.21830985915492956,S,259,E,994,t,1980.9890265464783,c,0.873852839076
F,0.23593827775012444,P,0.2360557768924303,R,0.23582089552238805,S,260,E,1005,t,1621.080097436905,c,0.869717838864
F,0.2344139650872818,P,0.2345309381237525,R,0.23429710867397807,S,261,E,1003,t,987.0642819404602,c,0.877866812331
F,0.2232462877624168,P,0.22336065573770492,R,0.22313203684749233,S,262,E,977,t,1917.5178213119507,c,0.863486676428
F,0.2228060956384656,P,0.22292323869610936,R,0.22268907563025211,S,263,E,952,t,1847.6248364448547,c,0.861233622774
F,0.25188158554942297,P,0.2520080321285141,R,0.25175526579739216,S,264,E,997,t,2016.3571956157684,c,0.857688867413
F,0.2560794044665012,P,0.25620655412115195,R,0.25595238095238093,S,265,E,1008,t,2542.0557885169983,c,0.855614663686
F,0.27559437166424067,P,0.2757281553398058,R,0.2754607177497575,S,266,E,1031,t,1845.8575694561005,c,0.857097581663
F,0.24434389140271492,P,0.24446680080482897,R,0.2442211055276382,S,267,E,995,t,1350.895453453064,c,0.829867103321
F,0.23444730077120823,P,0.2345679012345679,R,0.2343268242548818,S,268,E,973,t,2033.5131583213806,c,0.867573862598
F,0.23202099737532808,P,0.23214285714285715,R,0.23189926547743966,S,269,E,953,t,1589.2366497516632,c,0.866264572057
F,0.22306442880346508,P,0.22318526543878656,R,0.22294372294372294,S,270,E,924,t,1240.7586658000946,c,0.861406935641
F,0.21111734980348118,P,0.21123595505617979,R,0.21099887766554434,S,271,E,891,t,1545.811107635498,c,0.868992725139
F,0.2934947049924357,P,0.29364278506559033,R,0.2933467741935484,S,272,E,992,t,1631.3672201633453,c,0.853883510941
F,0.2348894348894349,P,0.23500491642084562,R,0.23477406679764243,S,273,E,1018,t,1603.838309764862,c,0.833820391264
F,0.2342251388187784,P,0.23434343434343435,R,0.2341069626639758,S,274,E,991,t,1420.318820476532,c,0.869764185983
F,0.23175089331291474,P,0.23186925434116445,R,0.2316326530612245,S,275,E,980,t,1241.9918417930603,c,0.863226580663
F,0.23480519480519482,P,0.23492723492723494,R,0.23468328141225336,S,276,E,963,t,1485.0174264907837,c,0.862804105579
F,0.23480519480519482,P,0.23492723492723494,R,0.23468328141225336,S,277,E,932,t,1485.020878314972,c,0
F,0.2245459548706659,P,0.22466960352422907,R,0.22442244224422442,S,278,E,909,t,3096.3167045116425,c,0.859117768287
F,0.2482073910645339,P,0.24834437086092714,R,0.24807056229327454,S,279,E,907,t,724.6008260250092,c,0.843840969692
F,0.24677509814918674,P,0.24691358024691357,R,0.24663677130044842,S,280,E,892,t,2867.1617562770844,c,0.84047327364
F,0.21940928270042193,P,0.2195416164053076,R,0.21927710843373494,S,281,E,830,t,1486.5676400661469,c,0.847989185944
F,0.23043746149106592,P,0.23057953144266338,R,0.23029556650246305,S,282,E,812,t,1288.5361201763153,c,0.859370295804
F,0.2319949012109624,P,0.23214285714285715,R,0.2318471337579618,S,283,E,785,t,851.5510220527649,c,0.856841400807
F,0.21593153390388414,P,0.2160737812911726,R,0.21578947368421053,S,284,E,760,t,1149.5726730823517,c,0.856590507622
F,0.20285908781484005,P,0.20299727520435967,R,0.20272108843537415,S,285,E,735,t,1090.9836337566376,c,0.852502961805
F,0.2099370188943317,P,0.21008403361344538,R,0.2097902097902098,S,286,E,715,t,1150.3369145393372,c,0.853879710411
F,0.22143364088005676,P,0.2215909090909091,R,0.22127659574468084,S,287,E,705,t,1285.3568077087402,c,0.838303954824
F,0.23994354269583626,P,0.2401129943502825,R,0.2397743300423131,S,288,E,709,t,1382.5835893154144,c,0.852392260771
F,0.203584229390681,P,0.20373027259684362,R,0.2034383954154728,S,289,E,698,t,794.1677711009979,c,0.863102800453
F,0.24370319945541183,P,0.2438692098092643,R,0.24353741496598638,S,290,E,735,t,2080.6808383464813,c,0.885202571904
F,0.21596244131455397,P,0.21610738255033557,R,0.2158176943699732,S,291,E,746,t,1554.0881733894348,c,0.80216108811
F,0.19821059876118377,P,0.19834710743801653,R,0.19807427785419532,S,292,E,727,t,921.3569858074188,c,0.854398139115
F,0.25987943737441394,P,0.26005361930294907,R,0.2597054886211513,S,293,E,747,t,678.1264441013336,c,0.854568794836
F,0.23210562890896455,P,0.23226703755215578,R,0.23194444444444445,S,294,E,720,t,545.7362439632416,c,0.864632361494
F,0.2222222222222222,P,0.2223816355810617,R,0.22206303724928367,S,295,E,698,t,896.6822652816772,c,0.87456165775
F,0.23374726077428779,P,0.23391812865497075,R,0.23357664233576642,S,296,E,685,t,896.8077893257141,c,0.86117597167
F,0.2340272792534099,P,0.23419540229885058,R,0.23385939741750358,S,297,E,697,t,1036.9739322662354,c,0.839678908779
F,0.2189992748368383,P,0.21915820029027577,R,0.21884057971014492,S,298,E,690,t,2412.9232580661774,c,0.870895300719
F,0.21657953696788648,P,0.21674140508221226,R,0.21641791044776118,S,299,E,670,t,350.09716415405273,c,0.818439658521
F,0.20804859529233105,P,0.20820668693009117,R,0.2078907435508346,S,300,E,659,t,582.7506384849548,c,0.844213607065
F,0.19766536964980544,P,0.19781931464174454,R,0.19751166407465007,S,301,E,643,t,774.3586094379425,c,0.84950381669
F,0.19500402900886382,P,0.19516129032258064,R,0.19484702093397746,S,302,E,621,t,897.0320143699646,c,0.846148670071
F,0.2127316680096696,P,0.2129032258064516,R,0.21256038647342995,S,303,E,621,t,774.0119738578796,c,0.859661400251
F,0.1902398676592225,P,0.19039735099337748,R,0.19008264462809918,S,304,E,605,t,829.3209755420685,c,0.860105194748
F,0.19650291423813487,P,0.19666666666666666,R,0.19633943427620631,S,305,E,601,t,858.5500636100769,c,0.860942961475
F,0.18502943650126158,P,0.18518518518518517,R,0.18487394957983194,S,306,E,595,t,894.8668496608734,c,0.85490247534
F,0.17773943054357205,P,0.17789291882556132,R,0.17758620689655172,S,307,E,580,t,811.4482002258301,c,0.847151678
F,0.18432385874246338,P,0.18448275862068966,R,0.18416523235800344,S,308,E,581,t,1040.649667263031,c,0.859078429527
F,0.2209205020920502,P,0.22110552763819097,R,0.22073578595317725,S,309,E,598,t,740.6675112247467,c,0.830802877659
F,0.19915611814345993,P,0.19932432432432431,R,0.19898819561551434,S,310,E,593,t,413.2895619869232,c,0.823984923911
F,0.1943250214961307,P,0.1944922547332186,R,0.19415807560137457,S,311,E,582,t,324.92591738700867,c,0.845225181993
F,0.20671834625322996,P,0.20689655172413793,R,0.20654044750430292,S,312,E,581,t,319.7864279747009,c,0.863485150276
F,0.19099099099099098,P,0.19099099099099098,R,0.19099099099099098,S,313,E,555,t,329.15611839294434,c,0.875262334196
F,0.1939615736505032,P,0.19413919413919414,R,0.19378427787934185,S,314,E,547,t,365.9225118160248,c,0.849103675855
F,0.19837691614066724,P,0.19855595667870035,R,0.1981981981981982,S,315,E,555,t,839.811704158783,c,0.871408518243
F,0.17447199265381083,P,0.17463235294117646,R,0.1743119266055046,S,316,E,545,t,536.6963608264923,c,0.858816610744
F,0.23175965665236056,P,0.23195876288659795,R,0.23156089193825044,S,317,E,583,t,444.62966299057007,c,0.863600888258
F,0.20701454234388364,P,0.2071917808219178,R,0.20683760683760682,S,318,E,585,t,1778.5193359851837,c,0.86398539096
F,0.19124218051831993,P,0.19141323792486584,R,0.19107142857142856,S,319,E,560,t,739.6391446590424,c,0.834921489024
F,0.18651892890120036,P,0.1866913123844732,R,0.1863468634686347,S,320,E,542,t,849.1596658229828,c,0.856593055143
F,0.17663293468261268,P,0.17679558011049723,R,0.17647058823529413,S,321,E,544,t,701.018396615982,c,0.852363612263
F,0.24486301369863014,P,0.24486301369863014,R,0.24486301369863014,S,322,E,584,t,1046.0809092521667,c,0.875768124956
F,0.211802748585287,P,0.21197411003236247,R,0.21163166397415187,S,323,E,619,t,728.03391289711,c,0.846944910605
F,0.22187742435996896,P,0.2220496894409938,R,0.22170542635658916,S,324,E,645,t,656.3333415985107,c,0.875231723597
F,0.25660377358490566,P,0.256797583081571,R,0.2564102564102564,S,325,E,663,t,2731.2049946784973,c,0.906927687049
F,0.21468034727703236,P,0.21484992101105846,R,0.21451104100946372,S,326,E,634,t,845.131181716919,c,0.858307707462
F,0.20717131474103587,P,0.20733652312599682,R,0.2070063694267516,S,327,E,628,t,1110.2394790649414,c,0.873638205033
F,0.3856132075471698,P,0.3856132075471698,R,0.3856132075471698,S,328,E,848,t,1395.8325679302216,c,0.875321513067
F,0.4632768361581921,P,0.4635149023638232,R,0.46303901437371664,S,329,E,974,t,1853.8753616809845,c,0.857989497917
F,0.3945205479452054,P,0.39473684210526316,R,0.39430449069003287,S,330,E,913,t,2030.428994178772,c,0.846278845325
F,0.38635112823335166,P,0.3865638766519824,R,0.38613861386138615,S,331,E,909,t,1290.015712738037,c,0.868596274056
F,0.36687048360200114,P,0.3670745272525028,R,0.36666666666666664,S,332,E,900,t,1823.2446105480194,c,0.8850278842
F,0.3568605307735742,P,0.35706214689265536,R,0.35665914221218964,S,333,E,886,t,1240.4456777572632,c,0.885949752697
F,0.35555555555555546,P,0.3557582668187001,R,0.3553530751708428,S,334,E,878,t,1474.106847524643,c,0.881292938779
F,0.31320569464899367,P,0.31335952848722987,R,0.31305201177625125,S,335,E,1019,t,1257.6186096668243,c,0.831863483832
F,0.28921775898520086,P,0.2893401015228426,R,0.2890955198647506,S,336,E,1183,t,2310.508577823639,c,0.869568527829
F,0.2616330114135207,P,0.2617096018735363,R,0.26155646576945585,S,337,E,1709,t,3744.781270980835,c,0.88027686214
F,0.20550161812297735,P,0.20550161812297735,R,0.20550161812297735,S,338,E,1854,t,2600.540991306305,c,0.867207233366
F,0.2026308424293311,P,0.2026875699888018,R,0.2025741466144376,S,339,E,1787,t,853.8421485424042,c,0.862031614999
F,0.17992254989574025,P,0.1799761620977354,R,0.17986896962477666,S,340,E,1679,t,1213.4682993888855,c,0.839258415999
F,0.1874067442554461,P,0.18746268656716417,R,0.1873508353221957,S,341,E,1676,t,1542.9179418087006,c,0.874982622282
F,0.18977655341291705,P,0.18983466013472136,R,0.189718482252142,S,342,E,1634,t,1679.3015670776367,c,0.875746434937
F,0.19533437013996888,P,0.19539514623522092,R,0.19527363184079602,S,343,E,1608,t,1483.376502275467,c,0.878716076878
F,0.20570711821887738,P,0.205771643663739,R,0.20564263322884013,S,344,E,1595,t,1273.3988709449768,c,0.883803106909
F,0.33341677096370465,P,0.33350025037556336,R,0.3333333333333333,S,345,E,1998,t,2129.9777624607086,c,0.886558773462
F,0.32574430823117334,P,0.3258258258258258,R,0.32566283141570784,S,346,E,1999,t,3624.557410955429,c,0.899960575838
F,0.3224665150366439,P,0.3225480283114257,R,0.32238504295098536,S,347,E,1979,t,2476.240983724594,c,0.888624480516
F,0.3272634008720185,P,0.32734735761929196,R,0.3271794871794872,S,348,E,1950,t,2502.4341707229614,c,0.884338735123
F,0.32595678208799794,P,0.3260416666666667,R,0.3258719416970328,S,349,E,1921,t,2609.386758327484,c,0.913789213014
F,0.31341301460823373,P,0.3134962805526036,R,0.3133297928836962,S,350,E,1883,t,2588.8485798835754,c,0.91317191353
F,0.30798582720087214,P,0.3080697928026172,R,0.3079019073569482,S,351,E,1835,t,4212.260799407959,c,0.913852482255
F,0.30692243536280234,P,0.30700778642936594,R,0.3068371317398555,S,352,E,1799,t,3225.0834279060364,c,0.902127473708
F,0.30398623458560364,P,0.30407343660355707,R,0.3038990825688073,S,353,E,1744,t,2521.7657437324524,c,0.900108527619
F,0.29616413916146295,P,0.2962522308149911,R,0.29607609988109396,S,354,E,1682,t,2276.2367103099823,c,0.910113993636
F,0.2934481697939096,P,0.2935384615384615,R,0.2933579335793358,S,355,E,1626,t,2273.746607065201,c,0.906444826411
F,0.2822085889570552,P,0.28229974160206717,R,0.28211749515816653,S,356,E,1549,t,1534.2952530384064,c,0.902466783302
F,0.27287965135769354,P,0.27297116029510393,R,0.2727882037533512,S,357,E,1492,t,2497.391426563263,c,0.898823673622
F,0.27756521739130435,P,0.2776617954070981,R,0.27746870653685674,S,358,E,1438,t,2252.976354122162,c,0.903402610063
F,0.2799854174261757,P,0.2800875273522976,R,0.27988338192419826,S,359,E,1372,t,2710.7336671352386,c,0.893574055974
F,0.25953022718521374,P,0.2596302003081664,R,0.25943033102386454,S,360,E,1299,t,1679.8832194805145,c,0.894129728413
F,0.2358845671267252,P,0.23598326359832636,R,0.23578595317725753,S,361,E,1196,t,1202.735028743744,c,0.876646156697
F,0.23011994669035984,P,0.23022222222222222,R,0.23001776198934282,S,362,E,1126,t,2983.491739988327,c,0.887889671021
F,0,P,0,R,0,S,363,E,0,t,599.8242816925049,c,0.928796356633


==> figs/meme/All results/newsoftheworld_0_1.0_step_results.txt <==
F,0.6666666666666665,A,0.9999995199039808,P,0.5454545454545454,R,0.8571428571428571,S,0,E,7,t,8059.590378522873,c,0.8888603388377097
F,0.625,A,0.9999990398079616,P,0.625,R,0.625,S,1,E,16,t,16667.685326337814,c,0.8282452211904759
F,0.5454545454545454,A,0.999996799359872,P,0.5454545454545454,R,0.5454545454545454,S,2,E,44,t,29732.87720322609,c,0.8441664791149018
F,0.45098039215686275,A,0.9999955191038208,P,0.45098039215686275,R,0.45098039215686275,S,3,E,51,t,20273.089492559433,c,0.8373837376810929
F,0.45098039215686275,A,0.9999955191038208,P,0.45098039215686275,R,0.45098039215686275,S,4,E,51,t,20484.681703805923,c,0
F,0.5277777777777778,A,0.9999918383676736,P,0.5277777777777778,R,0.5277777777777778,S,5,E,108,t,49422.510882377625,c,0.8922081510022549
F,0.3127572016460906,A,0.9999866373274655,P,0.3140495867768595,R,0.3114754098360656,S,6,E,122,t,30819.07407951355,c,0.8001299556033549
F,0.34361233480176206,A,0.9999880776155231,P,0.34513274336283184,R,0.34210526315789475,S,7,E,114,t,26267.56714463234,c,0.8167562825536191
F,0.35146443514644354,A,0.999987597519504,P,0.35294117647058826,R,0.35,S,8,E,120,t,29061.726740837097,c,0.8762034554833927
F,0.36199095022624433,A,0.9999887177435487,P,0.36363636363636365,R,0.36036036036036034,S,9,E,111,t,28017.0326731205,c,0.8636099407234713
F,0.36771300448430494,A,0.9999887177435487,P,0.36936936936936937,R,0.36607142857142855,S,10,E,112,t,31922.83922815323,c,0.9428248597000413
F,0.3716814159292035,A,0.9999886377275455,P,0.375,R,0.3684210526315789,S,11,E,114,t,20567.430404424667,c,0.8204326599523438
F,0.42519685039370075,A,0.9999883176635327,P,0.432,R,0.4186046511627907,S,12,E,129,t,31571.36429166794,c,0.9268512394393668
F,0.3971119133574007,A,0.9999866373274655,P,0.40145985401459855,R,0.39285714285714285,S,13,E,140,t,28185.42076086998,c,0.9331901426820163
F,0.375,A,0.9999855971194239,P,0.38028169014084506,R,0.3698630136986301,S,14,E,146,t,25322.15087389946,c,0.9469102715385942
F,0.375,A,0.9999855971194239,P,0.38028169014084506,R,0.3698630136986301,S,15,E,147,t,25467.000055789948,c,0
F,0.38095238095238093,A,0.9999864772954591,P,0.3851851851851852,R,0.37681159420289856,S,16,E,138,t,28324.584723949432,c,0.9487701397924878
F,0.20485494375370042,P,0.20497630331753555,R,0.20473372781065088,S,104,E,845,t,2058.6712052822113,c,0.885805804929
F,0.20485494375370042,P,0.20497630331753555,R,0.20473372781065088,S,105,E,833,t,2058.674437522888,c,0
F,0.20543806646525678,P,0.20556227327690446,R,0.20531400966183574,S,106,E,828,t,1266.6402122974396,c,0.882365038047
F,0.18480243161094226,P,0.18491484184914841,R,0.18469015795868773,S,107,E,823,t,841.5703725814819,c,0.87391499819
F,0.1824953445065177,P,0.1826086956521739,R,0.18238213399503722,S,108,E,806,t,1127.1645426750183,c,0.886155668683
F,0.1824953445065177,P,0.1826086956521739,R,0.18238213399503722,S,109,E,777,t,1127.16583776474,c,0
F,0.20444444444444446,P,0.204574332909784,R,0.20431472081218274,S,110,E,788,t,1335.9792268276215,c,0.879706467885
F,0.2352238805970149,P,0.23536439665471923,R,0.2350835322195704,S,111,E,838,t,869.1488122940063,c,0.877905252621
F,0.22523076923076923,P,0.22536945812807882,R,0.22509225092250923,S,112,E,813,t,863.4870495796204,c,0.882244994806
F,0.22523076923076923,P,0.22536945812807882,R,0.22509225092250923,S,113,E,798,t,863.4895887374878,c,0
F,0.21912602913236226,P,0.21926489226869456,R,0.2189873417721519,S,114,E,790,t,901.6144363880157,c,0.878344529075
F,0.21872953503601833,P,0.21887287024901703,R,0.21858638743455497,S,115,E,764,t,1323.2261078357697,c,0.878401584342
F,0.21872953503601833,P,0.21887287024901703,R,0.21858638743455497,S,116,E,738,t,1323.2281062602997,c,0
F,0.2229684351914036,P,0.22311827956989247,R,0.22281879194630871,S,117,E,745,t,1603.4487447738647,c,0.876880497023
F,0.22085889570552147,P,0.22100954979536153,R,0.22070844686648503,S,118,E,734,t,505.02896785736084,c,0.879836966801
F,0.22977566281441195,P,0.22993197278911565,R,0.2296195652173913,S,119,E,736,t,1012.9646923542023,c,0.879233911577
F,0.22977566281441195,P,0.22993197278911565,R,0.2296195652173913,S,120,E,711,t,1012.9666543006897,c,0
F,0.2598267821452365,P,0.26,R,0.2596537949400799,S,121,E,751,t,1663.4727840423584,c,0.86133986826
F,0.21326042378673957,P,0.213406292749658,R,0.21311475409836064,S,122,E,732,t,663.1048486232758,c,0.863454367012
F,0.21326042378673957,P,0.213406292749658,R,0.21311475409836064,S,123,E,714,t,663.1061863899231,c,0
F,0.21594918842625266,P,0.21610169491525424,R,0.2157968970380818,S,124,E,709,t,420.12846183776855,c,0.856301223005
F,0.21189336978810666,P,0.21203830369357046,R,0.21174863387978143,S,125,E,732,t,1132.8052835464478,c,0.869753618939
F,0.33221250840618693,P,0.33221250840618693,R,0.33221250840618693,S,126,E,1487,t,4159.481278896332,c,0.916297825068
F,0.21263482280431434,P,0.21263482280431434,R,0.21263482280431434,S,127,E,1947,t,3008.9920518398285,c,0.863673153376
F,0.26697401508801344,P,0.26697401508801344,R,0.26697401508801344,S,128,E,2386,t,9094.526381492615,c,0.853963488815
F,0.22516055912353608,P,0.22516055912353608,R,0.22516055912353608,S,129,E,2647,t,6647.792284250259,c,0.850634866113
F,0.19143484626647148,P,0.19143484626647145,R,0.19143484626647145,S,130,E,2732,t,7337.130922794342,c,0.876223217668
F,0.17278768800279817,P,0.17278768800279817,R,0.17278768800279817,S,131,E,2859,t,9193.01573061943,c,0.856292086089
F,0.19015817223198594,P,0.19015817223198594,R,0.19015817223198594,S,132,E,2845,t,7109.731618642807,c,0.86986577059
F,0.18368055555555557,P,0.18368055555555557,R,0.18368055555555557,S,133,E,2880,t,7755.250593423843,c,0.883187818888
F,0.17997338656021292,P,0.17997338656021292,R,0.17997338656021292,S,134,E,3006,t,11170.084872484207,c,0.851668107053
F,0.17141049968374447,P,0.17141049968374447,R,0.17141049968374447,S,135,E,3162,t,2912.3750257492065,c,0.875940197927
F,0.16987355689939526,P,0.16987355689939526,R,0.16987355689939526,S,136,E,3638,t,2920.6814815998077,c,0.85067652447
F,0.14880304678998912,P,0.14880304678998912,R,0.14880304678998912,S,137,E,3676,t,5054.053511619568,c,0.884836191999
F,0.1645126548196015,P,0.1645126548196015,R,0.1645126548196015,S,138,E,3714,t,4798.657887220383,c,0.843865818806
F,0.16045255849832862,P,0.16045255849832862,R,0.16045255849832862,S,139,E,3889,t,6236.248513698578,c,0.850746679542
F,0.19270944361543382,P,0.19270944361543382,R,0.19270944361543382,S,140,E,4691,t,10917.46233677864,c,0.85470263045
F,0.18447430155683514,P,0.18447430155683514,R,0.18447430155683514,S,141,E,4689,t,9527.006139993668,c,0.847464936402
F,0.15289855072463768,P,0.15289855072463768,R,0.15289855072463768,S,142,E,4140,t,8004.432323932648,c,0.871134401506
F,0.15334884923713474,P,0.15334884923713474,R,0.15334884923713474,S,143,E,3867,t,5278.485449552536,c,0.855977761832
F,0.15907488365533773,P,0.15909732016925246,R,0.15905245346869712,S,144,E,3546,t,9366.135109901428,c,0.847615801932
F,0.15299895817830034,P,0.15302173265852934,R,0.1529761904761905,S,145,E,3360,t,4296.954164981842,c,0.867473094618
F,0.1772555845662895,P,0.17725558456628954,R,0.17725558456628954,S,146,E,3447,t,5223.445331811905,c,0.836605703262
F,0.17865724381625442,P,0.1786824992931863,R,0.178631995477671,S,147,E,3538,t,5499.443773984909,c,0.838996568525
F,0.17282148591446506,P,0.17284671532846715,R,0.1727962638645651,S,148,E,3426,t,3978.6050338745117,c,0.850005122433
F,0.1771034482758621,P,0.17710344827586208,R,0.17710344827586208,S,149,E,3625,t,4700.840878248215,c,0.849834610328
F,0.1723136495643756,P,0.1723374827109267,R,0.17228982300884957,S,150,E,3616,t,8187.241300821304,c,0.847023916789
F,0.15295312726745028,P,0.15297532656023222,R,0.15293093441671504,S,151,E,3446,t,5049.941596508026,c,0.842638518832
F,0.15380091163064252,P,0.1538235294117647,R,0.15377830049985297,S,152,E,3401,t,4357.201203584671,c,0.841305481084
F,0.16226813451968028,P,0.1622926093514329,R,0.16224366706875754,S,153,E,3316,t,4589.835470676422,c,0.858417915223
F,0.17862016679302506,P,0.1786472550803761,R,0.17859308671922378,S,154,E,3298,t,5095.003675699234,c,0.851025385846
F,0.23099787685774945,P,0.23103057757644394,R,0.23096518539484856,S,155,E,3533,t,6798.854732513428,c,0.83191522536
F,0.17416131334760887,P,0.17418617932609937,R,0.1741364544675992,S,156,E,3503,t,10891.613704919815,c,0.854403248033
F,0.18323120609774324,P,0.18325859491778773,R,0.18320382546323968,S,157,E,3346,t,5522.134494066238,c,0.862059304782
F,0.18116953621839615,P,0.1811976419484952,R,0.18114143920595532,S,158,E,3224,t,4424.230385065079,c,0.852064653685
F,0.18731401722787783,P,0.18734335839598998,R,0.18728468524898215,S,159,E,3193,t,4412.931727647781,c,0.858855934064
F,0.21437422552664187,P,0.2149735942839391,R,0.21377818968180415,S,160,E,3237,t,4653.58444070816,c,0.862724601018
F,0.2131850675138999,P,0.21321893867175087,R,0.21315120711562896,S,161,E,3148,t,4456.472410917282,c,0.857889823328
F,0.23419785681006366,P,0.23423423423423423,R,0.2341614906832298,S,162,E,3220,t,7494.621152639389,c,0.853023863622
F,0.19307775880800868,P,0.19310773051847252,R,0.1930477963997517,S,163,E,3222,t,5377.357604026794,c,0.875167726103
F,0.1757742824712178,P,0.17580278949075576,R,0.17574578469520102,S,164,E,3084,t,5070.899244308472,c,0.884055770743
F,0.1691164327002477,P,0.16914436736042285,R,0.1690885072655218,S,165,E,3028,t,4302.195311784744,c,0.857739510235
F,0.1711757699506551,P,0.17120490129339686,R,0.17114664851990474,S,166,E,2939,t,2901.8234963417053,c,0.862276465256
F,0.17031715437182407,P,0.17034700315457413,R,0.1702873160476524,S,167,E,2854,t,3568.1533467769623,c,0.877112645142
F,0.22998585572842997,P,0.22998585572842997,R,0.22998585572842997,S,168,E,3535,t,4722.92448759079,c,0.8480491838
F,0.18680140866636044,P,0.18683001531393567,R,0.18677281077770974,S,169,E,3266,t,6425.962453126907,c,0.820627547385
F,0.1832253988311483,P,0.18325434439178515,R,0.1831964624131396,S,170,E,3166,t,8254.247957706451,c,0.844277132193
F,0.18334735071488645,P,0.18337819650067294,R,0.18331651530440632,S,171,E,2973,t,6588.230926275253,c,0.861581439254
F,0.2079157465602174,P,0.20795107033639143,R,0.2078804347826087,S,172,E,2944,t,4868.255375385284,c,0.864472119441
F,0.2079157465602174,P,0.20795107033639143,R,0.2078804347826087,S,173,E,2862,t,4868.270412683487,c,0
F,0.21888790820829657,P,0.2189265536723164,R,0.21884927638545712,S,174,E,2833,t,2825.581156015396,c,0.85015572833
F,0.22249261254997393,P,0.22253129346314326,R,0.2224539450816823,S,175,E,2877,t,4554.973334312439,c,0.8636831751
F,0.23979504696840306,P,0.23983600956610865,R,0.23975409836065573,S,176,E,2928,t,3779.041266679764,c,0.855717919213
F,0.20857596611964005,P,0.20861277797387928,R,0.2085391672547636,S,177,E,2834,t,4052.111134290695,c,0.862188537549
F,0.1851921274601687,P,0.18522684664416947,R,0.18515742128935533,S,178,E,2668,t,3513.8742525577545,c,0.864567635074
F,0.18213124162999808,P,0.1821660926138538,R,0.1820964039785769,S,179,E,2614,t,2861.3648211956024,c,0.860150047277
F,0.17538277987671508,P,0.17541766109785203,R,0.1753479125248509,S,180,E,2515,t,8385.535355091095,c,0.847855385169
F,0.17195496417604914,P,0.171990171990172,R,0.17191977077363896,S,181,E,2443,t,2439.3979966640472,c,0.857809856415
F,0.2510989977140847,P,0.25114315863524445,R,0.2510548523206751,S,182,E,2844,t,3377.7698080539703,c,0.839454555795
F,0.22800221361372439,P,0.22804428044280442,R,0.2279601623017337,S,183,E,2711,t,2395.4746792316437,c,0.834094665203
F,0.23008176459402926,P,0.2301255230125523,R,0.2300380228136882,S,184,E,2630,t,3819.510793685913,c,0.853443200118
F,0.23806891468583014,P,0.23811279026907484,R,0.2380250552689757,S,185,E,2714,t,6977.120758533478,c,0.817648299812
F,0.21855194929902058,P,0.21859393008067615,R,0.21850998463901689,S,186,E,2604,t,3399.487244129181,c,0.819046727118
F,0.21855194929902058,P,0.21859393008067615,R,0.21850998463901689,S,187,E,2542,t,3399.495061159134,c,0
F,0.22043537948617375,P,0.2204786190663005,R,0.2203921568627451,S,188,E,2550,t,5247.982089996338,c,0.80852444989
F,0.22710230316014998,P,0.22714285714285715,R,0.2270617636558372,S,189,E,2801,t,3173.73086643219,c,0.840773810378
F,0.1680535823016034,P,0.16808769792935443,R,0.1680194805194805,S,190,E,2464,t,6272.457760334015,c,0.84149703755
F,0.16705045007326771,P,0.1670854271356784,R,0.16701548765173713,S,191,E,2389,t,3529.8812618255615,c,0.84909343559
F,0.18120945804561622,P,0.18124738384261196,R,0.1811715481171548,S,192,E,2390,t,3642.447443008423,c,0.849868368222
F,0.18120945804561622,P,0.18124738384261196,R,0.1811715481171548,S,193,E,2286,t,3642.4517176151276,c,0
F,0.18120945804561622,P,0.18124738384261196,R,0.1811715481171548,S,194,E,2171,t,3642.45517373085,c,0
F,0.18606803980560058,P,0.18611111111111112,R,0.18602498843128182,S,195,E,2161,t,6660.665931940079,c,0.857159277929
F,0.1633176571184267,P,0.1633176571184267,R,0.1633176571184267,S,196,E,2339,t,3608.6907019615173,c,0.880717466481
F,0.16060004412089127,P,0.16063548102383055,R,0.16056462284958095,S,197,E,2267,t,2689.6901512145996,c,0.839299766284
F,0.16998904709748083,P,0.17002629272567923,R,0.16995181778361804,S,198,E,2283,t,3641.496117591858,c,0.885377209318
F,0.1934219124373775,P,0.1934640522875817,R,0.19337979094076654,S,199,E,2296,t,3964.658896923065,c,0.858877008376
F,0.1779869984308451,P,0.1780269058295964,R,0.17794710891976692,S,200,E,2231,t,2670.7395129203796,c,0.88798494955
F,0.17238995160175152,P,0.17242969110189027,R,0.17235023041474654,S,201,E,2170,t,3165.6129682064056,c,0.874257547134
F,0.16087751371115175,P,0.16087751371115175,R,0.16087751371115175,S,202,E,2735,t,8111.19756436348,c,0.856368727014
F,0.19287776708373433,P,0.19291490180978052,R,0.1928406466512702,S,203,E,2598,t,4011.243674516678,c,0.902285141687
F,0.1656506201387429,P,0.16568544995794784,R,0.16561580496006725,S,204,E,2379,t,5473.395786523819,c,0.870102462639
F,0.21060722521137587,P,0.21481771854174833,R,0.20655861289106672,S,205,E,2653,t,2994.7098054885864,c,0.906403608013
F,0.2771862454180485,P,0.2772346368715084,R,0.27713787085514835,S,206,E,2865,t,4204.066885232925,c,0.903988573112
F,0.2401021711366539,P,0.24014598540145984,R,0.24005837285662168,S,207,E,2741,t,3390.614347219467,c,0.901936661756
F,0.2401021711366539,P,0.24014598540145984,R,0.24005837285662168,S,208,E,2647,t,3390.6358070373535,c,0
F,0.22350452010001923,P,0.2235475182762601,R,0.22346153846153846,S,209,E,2600,t,2757.3127360343933,c,0.906719092422
F,0.29623075561847456,P,0.29628318584070795,R,0.2961783439490446,S,210,E,2826,t,4165.331794261932,c,0.906773450976
F,0.2329105583923571,P,0.2329489291598023,R,0.2328722002635046,S,211,E,3036,t,5325.913452386856,c,0.863193296821
F,0.19265890778871977,P,0.19269340974212035,R,0.19262441818832796,S,212,E,2793,t,2310.406930208206,c,0.859189118777
F,0.25447749571717804,P,0.2545171339563863,R,0.25443786982248523,S,213,E,3211,t,5637.9861471652985,c,0.861568458571
F,0.300077579519007,P,0.30012414649286157,R,0.30003102699348433,S,214,E,3223,t,2624.193789958954,c,0.856415079145
F,0.300077579519007,P,0.30012414649286157,R,0.30003102699348433,S,215,E,3154,t,2624.1989357471466,c,0
F,0.300077579519007,P,0.30012414649286157,R,0.30003102699348433,S,216,E,3073,t,2624.2073154449463,c,0
F,0.2522090759323049,P,0.25224685440383465,R,0.25217130877508237,S,217,E,3339,t,6707.359998464584,c,0.876221098699
F,0.23759672280382338,P,0.23763277693474963,R,0.23756067961165048,S,218,E,3296,t,6730.496967792511,c,0.862577078929
F,0.23336745138178097,P,0.23340157940918396,R,0.23333333333333334,S,219,E,3420,t,3124.874061346054,c,0.90427509588
F,0.21890389197776014,P,0.21893867175087384,R,0.21886912325285895,S,220,E,3148,t,2781.9117603302,c,0.871875581068
F,0.2359464038194979,P,0.24240506329113923,R,0.2298229822982298,S,221,E,3333,t,1399.040714263916,c,0.870202970259
F,0.2454062262718299,P,0.255050505050505,R,0.23646473514779046,S,222,E,3417,t,2396.244033098221,c,0.867937022711
F,0.29456960541737204,P,0.29460797082573587,R,0.29453125,S,223,E,3840,t,3885.381139278412,c,0.8828535615
F,0.2961603983750492,P,0.2961992136304063,R,0.29612159329140464,S,224,E,3816,t,3400.1651163101196,c,0.882148236373
F,0.3228619053724837,P,0.32290330854065147,R,0.32282051282051283,S,225,E,3900,t,10841.733933448792,c,0.894591836579
F,0.27943834283331015,P,0.27947719688542827,R,0.2793994995829858,S,226,E,3597,t,3760.311286211014,c,0.879079691991
F,0.2990006662225183,P,0.2990405117270789,R,0.29896083133493206,S,227,E,3753,t,5128.784171581268,c,0.874031549447
F,0.26228107646305,P,0.2623184277983481,R,0.26224373576309795,S,228,E,3512,t,2679.6707665920258,c,0.871637711359
F,0.29933110367892973,P,0.3010933557611438,R,0.2975893599334996,S,229,E,3609,t,3526.9047207832336,c,0.879215993301
F,0.2983629893238434,P,0.2984054669703872,R,0.29832052376885854,S,230,E,3513,t,3870.5930547714233,c,0.858468692057
F,0.2850446755529515,P,0.285086434222092,R,0.28500292911540714,S,231,E,3414,t,3197.282917022705,c,0.887751955051
F,0.29316151705959875,P,0.29320445225541886,R,0.2931185944363104,S,232,E,3415,t,7200.2404890060425,c,0.883204672023
F,0.3190301048903419,P,0.3190735694822888,R,0.3189866521383819,S,233,E,3671,t,8620.352962493896,c,0.85541651638
F,0.2678983833718245,P,0.2678983833718245,R,0.2678983833718245,S,234,E,3897,t,7514.168205976486,c,0.907106625749
F,0.2134322208487845,P,0.21346153846153845,R,0.21340291128810765,S,235,E,3641,t,4151.707098007202,c,0.879658163659
F,0.1948815768558258,P,0.19491255961844198,R,0.19485060394151305,S,236,E,3146,t,2362.791109085083,c,0.866979841067
F,0.20527045769764216,P,0.20530209617755857,R,0.20523882896764253,S,237,E,3245,t,3367.418902873993,c,0.887751299225
F,0.20561050754013294,P,0.20564385338955563,R,0.20557717250324253,S,238,E,3084,t,2323.6574783325195,c,0.891343448388
F,0.20610057708161583,P,0.20613456464379948,R,0.20606660072535443,S,239,E,3033,t,1709.330934047699,c,0.873252366391
F,0.18795589482612382,P,0.18798778418730913,R,0.18792401628222524,S,240,E,2948,t,3824.7645115852356,c,0.870193264839
F,0.18795589482612382,P,0.18798778418730913,R,0.18792401628222524,S,241,E,2858,t,3824.771995306015,c,0
F,0.18795589482612382,P,0.18798778418730913,R,0.18792401628222524,S,242,E,2748,t,3824.778004169464,c,0
F,0.18795589482612382,P,0.18798778418730913,R,0.18792401628222524,S,243,E,2666,t,3824.7845187187195,c,0
F,0.43617021276595747,P,0.43617021276595747,R,0.43617021276595747,S,244,E,94,t,1396.0566959381104,c,0.842180771729
F,0.36554621848739494,P,0.36554621848739494,R,0.36554621848739494,S,245,E,238,t,531.0653605461121,c,0.875294698372
F,0.6535334584115072,P,0.6535334584115072,R,0.6535334584115072,S,246,E,1599,t,1178.222618341446,c,0.917887173579
F,0.4520442273077912,P,0.4521604938271605,R,0.4519280205655527,S,247,E,1945,t,4776.509037971497,c,0.933186312572
F,0.42757883484767506,P,0.42757883484767506,R,0.42757883484767506,S,248,E,1871,t,4971.086159706116,c,0.915247877928
F,0.26806596701649177,P,0.26814637072585484,R,0.26798561151079137,S,249,E,1668,t,1827.0301275253296,c,0.905794270321
F,0.2919236417033774,P,0.29425695677915925,R,0.2896270396270396,S,250,E,1716,t,542.692754983902,c,0.85697756905
F,0.3987730061349693,P,0.3987730061349693,R,0.3987730061349693,S,251,E,2282,t,2060.5793340206146,c,0.906508875223
F,0.4092650009119095,P,0.40933965705946734,R,0.40919037199124725,S,252,E,2742,t,5100.929900407791,c,0.886610841306
F,0.32157394843962006,P,0.32157394843962006,R,0.32157394843962006,S,253,E,2211,t,2027.7300350666046,c,0.884155999687
F,0.3002645502645503,P,0.3002645502645503,R,0.3002645502645503,S,254,E,2268,t,6231.449220657349,c,0.929519277186
F,0.25863770977295164,P,0.25863770977295164,R,0.25863770977295164,S,255,E,2026,t,3456.863464832306,c,0.944300695737
F,0.25863770977295164,P,0.25863770977295164,R,0.25863770977295164,S,256,E,2198,t,3456.888308286667,c,0
F,0.35736290819470123,P,0.3574363188167625,R,0.35728952772073924,S,257,E,2435,t,791.2896597385406,c,0.882716242319
F,0.4120300751879699,P,0.4120300751879699,R,0.4120300751879699,S,258,E,2660,t,1670.5305144786835,c,0.93797153201
F,0.3947061113273647,P,0.3947061113273647,R,0.3947061113273647,S,259,E,2569,t,6654.537125349045,c,0.91318932199
F,0.3705848291835553,P,0.37065637065637064,R,0.3705133153222694,S,260,E,2591,t,2104.891754388809,c,0.950220796368
F,0.3415730337078652,P,0.34164282795259504,R,0.3415032679738562,S,261,E,2448,t,1836.1643588542938,c,0.884483131267
F,0.35046304703105136,P,0.3505266981474755,R,0.35039941902687,S,262,E,2754,t,1060.0492866039276,c,0.920026842682
F,0.35046304703105136,P,0.3505266981474755,R,0.35039941902687,S,263,E,2399,t,1060.0622079372406,c,0
F,0.3277765750162373,P,0.3278475530532698,R,0.3277056277056277,S,264,E,2310,t,1963.9940826892853,c,0.933778863316
F,0.3489736070381232,P,0.3489736070381232,R,0.3489736070381232,S,265,E,2728,t,1696.1372094154358,c,0.929995677434
F,0.3011179228272629,P,0.3011179228272629,R,0.3011179228272629,S,266,E,2773,t,1894.757566690445,c,0.917797555384
F,0.27611650485436895,P,0.27611650485436895,R,0.27611650485436895,S,267,E,2575,t,1464.0321519374847,c,0.932201104615
F,0.22618548048678136,P,0.22618548048678136,R,0.22618548048678136,S,268,E,2383,t,2342.3123140335083,c,0.897791843831
F,0.2733137829912023,P,0.2733672272193977,R,0.2732603596559812,S,269,E,2558,t,1334.6034088134766,c,0.869892458033
F,0.30156633327042837,P,0.3110159595173219,R,0.2926739926739927,S,270,E,2730,t,1771.0726189613342,c,0.850034820721
F,0.3790035587188612,P,0.41231126596980255,R,0.3506750082318077,S,271,E,3037,t,1657.2009270191193,c,0.853030098916
F,0.45446507515473034,P,0.45452248610409296,R,0.45440767870674414,S,272,E,3959,t,4494.9966740608215,c,0.879693439056
F,0.4353609868182368,P,0.43541364296081275,R,0.43530834340991537,S,273,E,4135,t,5095.43878531456,c,0.92228060474
F,0.29826812059012187,P,0.29826812059012187,R,0.29826812059012187,S,274,E,3118,t,1761.4098765850067,c,0.891813235503
F,0.22956390409665847,P,0.229607250755287,R,0.2295205738014345,S,275,E,2649,t,518.3785083293915,c,0.885445764285
F,0.27300893019865136,P,0.27305869485964274,R,0.2729591836734694,S,276,E,2744,t,937.5532276630402,c,0.921112117501
F,0.27300893019865136,P,0.27305869485964274,R,0.2729591836734694,S,277,E,3198,t,937.5572545528412,c,0
F,0.27300893019865136,P,0.27305869485964274,R,0.2729591836734694,S,278,E,2990,t,937.5627834796906,c,0
F,0.2696864111498258,P,0.2747603833865815,R,0.2647964420116319,S,279,E,2923,t,1070.8587255477905,c,0.925975462097
F,0.38464970995091474,P,0.3847069324605772,R,0.38459250446162996,S,280,E,3362,t,1578.1514477729797,c,0.914274792796
F,0.37167638276695575,P,0.3717292377701934,R,0.37162354279215243,S,281,E,3517,t,2018.2148487567902,c,0.907495178511
F,0.3350387852780987,P,0.3350940904588973,R,0.334983498349835,S,282,E,3030,t,1191.42489695549,c,0.928975860202
F,0.312423554080028,P,0.31247815449143657,R,0.31236897274633124,S,283,E,2862,t,515.9647345542908,c,0.923171244799
F,0.32120566296239916,P,0.3212545676004872,R,0.3211567732115677,S,284,E,3285,t,2158.196215391159,c,0.928612524759
F,0.37795941375422765,P,0.37849280270956814,R,0.37742752603433716,S,285,E,3553,t,1541.6352000236511,c,0.905512823901
F,0.37013611989550393,P,0.3701870187018702,R,0.3700852350838603,S,286,E,3637,t,1696.5220839977264,c,0.931700903584
F,0.2926178970171638,P,0.2926666666666667,R,0.2925691436187937,S,287,E,3001,t,2395.830398797989,c,0.897564612647
F,0.26755509994874427,P,0.2676008202323992,R,0.267509395285275,S,288,E,2927,t,5102.254728555679,c,0.897736914051
F,0.264038676087765,P,0.264038676087765,R,0.264038676087765,S,289,E,2689,t,831.4245150089264,c,0.886543525054
F,0.23441820889172518,P,0.23446808510638298,R,0.23436835389196087,S,290,E,2351,t,617.3210139274597,c,0.893780471179
F,0.23441820889172518,P,0.23446808510638298,R,0.23436835389196087,S,291,E,2340,t,617.3321793079376,c,0
F,0.22580645161290322,P,0.22580645161290322,R,0.22580645161290322,S,292,E,2511,t,2153.7155137062073,c,0.916807438445
F,0.3474163656353071,P,0.3474709393653786,R,0.3473618090452261,S,293,E,3184,t,980.1220767498016,c,0.902502153341
F,0.34960305792414,P,0.34960305792414,R,0.34960305792414,S,294,E,3401,t,1668.4513392448425,c,0.880233203593
F,0.3085495940136921,P,0.30859872611464967,R,0.30850047755491883,S,295,E,3141,t,3599.8979637622833,c,0.879059856186
F,0.31044277360066835,P,0.3104946524064171,R,0.3103909121282994,S,296,E,2993,t,354.2996599674225,c,0.907508778329
F,0.3014330423323999,P,0.3014827018121911,R,0.30138339920948615,S,297,E,3036,t,539.7271625995636,c,0.895281682957
F,0.3014330423323999,P,0.3014827018121911,R,0.30138339920948615,S,298,E,3513,t,539.7350792884827,c,0
F,0.3014330423323999,P,0.3014827018121911,R,0.30138339920948615,S,299,E,3386,t,539.738755941391,c,0
F,0.34470774091627177,P,0.35758767617174697,R,0.33272339127782863,S,300,E,3279,t,1308.9762365818024,c,0.908037669117
F,0.3402144343094895,P,0.34784031413612565,R,0.3329157532101472,S,301,E,3193,t,850.5406014919281,c,0.886492849601
F,0.34052913488070113,P,0.34236292428198434,R,0.33871488537294153,S,302,E,3097,t,940.1080877780914,c,0.910207251558
F,0.3341721187720181,P,0.33422818791946307,R,0.33411606843341163,S,303,E,2981,t,759.6416237354279,c,0.892060018301
F,0.414550853749072,P,0.4146124146124146,R,0.4144893111638955,S,304,E,3368,t,1414.3046333789825,c,0.892646217186
F,0.414550853749072,P,0.4146124146124146,R,0.4144893111638955,S,305,E,3119,t,1414.3242588043213,c,0
F,0.34895576385462923,P,0.34901315789473686,R,0.3488983886879316,S,306,E,3041,t,1833.0048682689667,c,0.904096751168
F,0.2695392357288882,P,0.2695816294432211,R,0.26949685534591195,S,307,E,3180,t,957.3938558101654,c,0.905327619012
F,0.24921913529508466,P,0.2492601118053272,R,0.24917817225509534,S,308,E,3042,t,1260.515112876892,c,0.883564831922
F,0.44599207974873684,P,0.4460529909860694,R,0.4459311851447297,S,309,E,3662,t,3510.0735635757446,c,0.878991636066
F,0.3411781486235915,P,0.34122681883024253,R,0.34112949229891615,S,310,E,3506,t,1259.6502261161804,c,0.910912739388
F,0.39595414699932574,P,0.39600755327758297,R,0.3959007551240561,S,311,E,3708,t,2477.2806293964386,c,0.921674237496
F,0.39595414699932574,P,0.39600755327758297,R,0.3959007551240561,S,312,E,3191,t,2477.509028196335,c,0
F,0.28595572080446174,P,0.28600405679513186,R,0.28590740114903684,S,313,E,2959,t,1336.6205470561981,c,0.923701300232
F,0.2678975788190211,P,0.26794425087108015,R,0.2678509230233368,S,314,E,2871,t,2829.0838894844055,c,0.900785382107
F,0.3505325771199336,P,0.35058107360265633,R,0.35048409405255876,S,315,E,3615,t,1216.0630617141724,c,0.883410877754
F,0.29171270718232045,P,0.29175876223555414,R,0.2916666666666667,S,316,E,3168,t,1217.6064581871033,c,0.872666584096
F,0.2838996506827564,P,0.2838996506827564,R,0.2838996506827564,S,317,E,3149,t,194.91529726982117,c,0.934072831313
F,0.23220431081325846,P,0.2322463768115942,R,0.23216226005070625,S,318,E,2761,t,392.71686840057373,c,0.921420301824
F,0.23220431081325846,P,0.2322463768115942,R,0.23216226005070625,S,319,E,2841,t,392.7227919101715,c,0
F,0.23220431081325846,P,0.2322463768115942,R,0.23216226005070625,S,320,E,2675,t,392.7255594730377,c,0
F,0.3530479503857208,P,0.3531013615733737,R,0.352994555353902,S,321,E,3306,t,264.3844759464264,c,0.911638809624
F,0.39233652644731365,P,0.39239100249930575,R,0.392282065519156,S,322,E,3602,t,2564.749314546585,c,0.922322250641
F,0.34109011400905825,P,0.34114339268978444,R,0.3410368519675203,S,323,E,3202,t,1047.9362924098969,c,0.923652537965
F,0.3668864097363083,P,0.3668864097363083,R,0.3668864097363083,S,324,E,3944,t,2995.155344724655,c,0.933171119555
F,0.30752177355502774,P,0.30757047830218565,R,0.30747308423052566,S,325,E,3158,t,909.8354341983795,c,0.930632534304
F,0.30752177355502774,P,0.30757047830218565,R,0.30747308423052566,S,326,E,3010,t,909.8413577079773,c,0
F,0.30752177355502774,P,0.30757047830218565,R,0.30747308423052566,S,327,E,2998,t,909.846816778183,c,0
F,0.3784369497494243,P,0.3784882145759957,R,0.37838569880823403,S,328,E,3692,t,1714.9237840175629,c,0.916019130948
F,0.3189472194707797,P,0.3189923577696009,R,0.3189020939445388,S,329,E,3534,t,1454.8949801921844,c,0.88967667731
F,0.2860763503880881,P,0.28612167300380226,R,0.2860310421286031,S,330,E,3157,t,1754.0387177467346,c,0.897355299435
F,0.24941515206046427,P,0.24946004319654427,R,0.24937027707808565,S,331,E,2779,t,503.13706827163696,c,0.893930593862
F,0.24885635864592864,P,0.24890190336749635,R,0.24881083058909623,S,332,E,2733,t,731.3944673538208,c,0.907568958031
F,0.2740625,P,0.2740625,R,0.2740625,S,333,E,3200,t,2484.0748550891876,c,0.913340399655
F,0.3322930598900283,P,0.33493109646494906,R,0.32969625479209674,S,334,E,3391,t,638.336745262146,c,0.933836110151
F,0.32316991269308265,P,0.3232133261687265,R,0.32312651087832395,S,335,E,3723,t,2855.259489774704,c,0.944571473856
F,0.23336019339242545,P,0.23339780786589298,R,0.23332259104092815,S,336,E,3103,t,1399.8654928207397,c,0.923035759574
F,0.27663438256658596,P,0.2923864363403711,R,0.26249282021826537,S,337,E,3482,t,1445.0835359096527,c,0.9169070096
F,0.27727087021653274,P,0.27730863524925087,R,0.27723311546840956,S,338,E,3672,t,2426.5884840488434,c,0.873620447996
F,0.28019610756202645,P,0.2802377414561664,R,0.28015448603683896,S,339,E,3366,t,4167.099242210388,c,0.848124205959
F,0.24176537400616582,P,0.24180460889321648,R,0.2417261518494484,S,340,E,3082,t,1176.5382318496704,c,0.848342839895
F,0.24176537400616582,P,0.24180460889321648,R,0.2417261518494484,S,341,E,3040,t,1176.548062324524,c,0
F,0.3258006377374186,P,0.32584581253466444,R,0.32575547546437483,S,342,E,3607,t,1955.8754720687866,c,0.851427339784
F,0.3247679268128616,P,0.3248116254036599,R,0.32472423997847727,S,343,E,3717,t,543.7558965682983,c,0.883369359337
F,0.2597443585292725,P,0.25978535353535354,R,0.2597033764594509,S,344,E,3169,t,2070.37917804718,c,0.896181335473
F,0.23272214386459802,P,0.23272214386459802,R,0.23272214386459802,S,345,E,2836,t,856.1289498806,c,0.867696123775
F,0.21573654111615065,P,0.21577909270216963,R,0.21569400630914826,S,346,E,2536,t,379.5048222541809,c,0.915004695753
F,0.24415765608650156,P,0.24415765608650156,R,0.24415765608650156,S,347,E,2867,t,1359.3953340053558,c,0.932474177311
F,0.26140440799589953,P,0.26144907723855093,R,0.2613597540143492,S,348,E,2927,t,1777.8996164798737,c,0.914970635743
F,0.3202272387501869,P,0.3202751196172249,R,0.3201793721973094,S,349,E,3345,t,2580.0078761577606,c,0.902152385665
F,0.31066436312234963,P,0.3107131636820609,R,0.3106155778894472,S,350,E,3184,t,1844.7408993244171,c,0.905711184896
F,0.36468097973994557,P,0.37699281025320414,R,0.3531478770131772,S,351,E,3415,t,4547.811185836792,c,0.901044156228
F,0.3499142367066896,P,0.34996880848409234,R,0.3498596819457437,S,352,E,3207,t,1944.6505286693573,c,0.903049577716
F,0.3372110590723674,P,0.3372620126926564,R,0.33716012084592145,S,353,E,3310,t,1935.837174654007,c,0.921271443062
F,0.33297363958686604,P,0.3330249768732655,R,0.33292231812577067,S,354,E,3244,t,2449.58682513237,c,0.909221238594
F,0.4029633549411298,P,0.4030166710770045,R,0.4029100529100529,S,355,E,3780,t,3042.801143884659,c,0.882977401606
F,0.34431575396379177,P,0.3443544759334233,R,0.3442770407015966,S,356,E,4447,t,5460.757796049118,c,0.887020947289
F,0.31405795267619896,P,0.3140976967856239,R,0.3140182186234818,S,357,E,3952,t,2338.946506500244,c,0.896204973018
F,0.282539241561328,P,0.28257849402611834,R,0.2825,S,358,E,3600,t,4262.396849393845,c,0.890798454013
F,0.37468476041791765,P,0.37472976219072784,R,0.3746397694524496,S,359,E,4164,t,3909.2083423137665,c,0.866902302338
F,0.45558803687879473,P,0.4629798903107861,R,0.4484285081894644,S,360,E,4518,t,5658.808476448059,c,0.867272642536
F,0.43324510322922183,P,0.4332909783989835,R,0.43319923777260216,S,361,E,4723,t,9158.038264751434,c,0.860628633957
F,0.24586591462632995,P,0.2458974358974359,R,0.24583440143552934,S,362,E,3901,t,5214.926430940628,c,0.878458100681
F,0,P,0,R,0,S,363,E,0,t,317.1358714103699,c,0.895490625063

